Classification of lattice triangles by their two smallest widths

We introduce the notion of the second lattice width of a lattice polytope and use this to classify lattice triangles by their width and second width. This is equivalent to classifying lattice triangles contained in a given rectangle (and no smaller rectangle) up to affine equivalence. Using this classification we investigate the automorphism groups and Ehrhart theory of lattice triangles. We also show that the sequence counting lattice triangles contained in dilations of the unit square has generating function equal to the Hilbert series of a degree 8 hypersurface in $\mathbb{P}(1,1,1,2,2,2)$.

==> b_i_to_colour.dat <==
 b  i   w_min w_max
 18 100 15 27 
 30 40 18 27 
 26 12 24 24 
 83 78 79 79 
 29 0 27 27 
 29 80 17 17 
 88 43 86 86 
 40 92 37 37 
 16 77 14 22 
 45 100 27 27 
 25 26 15 15 
 15 43 11 11 
 4 88 14 90 
 49 0 47 47 
 55 96 49 49 
 48 43 44 44 
 18 70 13 13 
 6 20 8 13 
 3 0 1 1 
 81 73 75 75 
 3 47 11 48 
 3 37 10 38 
 10 26 8 14 
 16 84 14 19 
 96 94 94 94 
 28 59 18 24 
 9 91 14 33 
 20 21 15 15 
 16 9 8 8 
 65 0 63 63 
 12 67 14 27 
 62 88 59 59 
 10 52 11 18 
 48 97 40 40 
 15 7 9 9 
 26 0 24 24 
 6 70 13 49 
 16 97 15 22 
 69 64 65 65 
 38 18 36 36 
 22 66 19 19 
 14 4 10 10 
 58 78 53 53 
 21 58 15 15 
 84 76 78 78 
 30 88 17 17 
 86 0 84 84 
 43 82 41 41 
 21 19 19 19 
 48 46 46 46 
 3 54 11 55 
 27 0 25 25 
 36 31 32 32 
 49 94 47 47 
 16 38 10 14 
 66 96 64 64 
 40 55 37 37 
 46 0 44 44 
 9 4 5 5 
 4 27 10 29 
 18 58 12 17 
 50 23 47 47 
 52 73 49 49 
 8 9 6 8 
 36 64 18 27 
 13 22 11 11 
 100 47 96 96 
 4 64 12 66 
 3 96 14 97 
 84 79 80 80 
 14 66 12 20 
 17 45 15 15 
 7 90 15 39 
 6 26 9 15 
 62 29 59 59 
 4 3 3 5 
 4 78 13 80 
 10 24 8 10 
 27 28 9 9 
 42 60 40 40 
 52 0 50 50 
 5 30 9 22 
 54 94 48 48 
 11 9 9 9 
 15 26 13 13 
 62 60 60 60 
 76 74 74 74 
 3 87 14 88 
 30 70 21 28 
 3 34 9 35 
 28 37 25 25 
 75 73 73 73 
 28 0 26 26 
 24 52 14 21 
 6 14 7 9 
 19 51 17 17 
 38 87 30 35 
 8 51 12 28 
 10 68 13 19 
 22 94 16 21 
 18 73 15 21 
 3 2 3 3 
 43 41 41 41 
 12 51 12 19 
 87 79 81 81 
 38 17 35 35 
 14 71 13 19 
 9 0 7 7 
 4 90 15 92 
 58 28 56 56 
 12 11 8 8 
 17 15 15 15 
 6 52 12 37 
 64 29 60 60 
 34 64 32 32 
 44 20 41 41 
 28 85 14 21 
 62 0 60 60 
 40 81 20 20 
 28 78 14 26 
 92 43 88 88 
 5 66 12 46 
 40 38 38 38 
 32 13 28 28 
 66 94 63 63 
 5 45 10 32 
 6 8 5 7 
 24 0 22 22 
 45 0 43 43 
 4 48 10 50 
 47 90 45 45 
 6 60 12 33 
 74 36 72 72 
 28 35 24 24 
 93 0 91 91 
 10 38 10 16 
 32 72 29 29 
 42 79 33 33 
 6 7 5 7 
 9 42 10 16 
 10 8 8 8 
 3 85 14 86 
 87 82 83 83 
 69 0 67 67 
 37 35 35 35 
 70 32 66 66 
 30 42 28 28 
 3 52 12 53 
 9 100 15 36 
 3 55 11 56 
 16 14 14 14 
 60 55 56 56 
 64 0 62 62 
 10 31 9 13 
 62 90 60 60 
 4 42 10 44 
 8 30 9 14 
 32 39 27 27 
 4 67 13 69 
 32 0 30 30 
 6 98 16 51 
 42 0 40 40 
 18 16 16 16 
 6 16 8 13 
 15 81 15 20 
 65 63 63 63 
 36 85 34 34 
 30 0 28 28 
 3 42 10 43 
 4 100 15 68 
 28 47 20 20 
 13 11 11 11 
 12 80 14 22 
 10 3 7 7 
 16 21 8 14 
 28 31 22 22 
 58 0 56 56 
 3 12 7 13 
 15 56 15 15 
 6 28 8 21 
 12 79 16 30 
 24 43 12 18 
 87 85 85 85 
 27 82 21 21 
 5 42 10 30 
 94 92 92 92 
 6 24 8 15 
 20 99 18 18 
 30 94 24 27 
 8 72 13 31 
 58 56 56 56 
 18 80 16 16 
 4 62 12 64 
 12 5 10 10 
 48 69 46 46 
 3 46 11 47 
 12 85 17 33 
 52 50 50 50 
 5 48 12 34 
 20 7 16 16 
 8 47 11 22 
 30 14 28 28 
 11 36 9 13 
 60 85 57 57 
 53 92 47 47 
 92 45 90 90 
 48 63 43 43 
 98 46 94 94 
 6 84 14 45 
 6 76 14 53 
 48 21 44 44 
 16 0 14 14 
 10 17 7 7 
 6 46 10 33 
 6 54 12 29 
 7 25 8 13 
 4 91 14 93 
 55 0 53 53 
 26 58 14 14 
 54 76 51 51 
 97 95 95 95 
 5 63 12 44 
 66 0 64 64 
 48 92 46 46 
 26 45 19 19 
 10 94 16 30 
 3 74 13 75 
 6 10 5 9 
 10 46 12 21 
 34 32 32 32 
 79 0 77 77 
 27 19 21 21 
 60 96 50 50 
 16 29 12 12 
 34 0 32 32 
 14 48 12 16 
 8 84 14 32 
 4 23 8 25 
 4 32 9 34 
 3 57 11 58 
 4 84 14 86 
 48 100 41 41 
 90 0 88 88 
 3 35 9 36 
 4 19 7 21 
 32 50 26 26 
 32 37 26 26 
 10 96 16 41 
 9 1 3 3 
 32 60 25 30 
 28 57 20 20 
 70 68 68 68 
 8 21 7 14 
 26 54 22 22 
 36 70 29 29 
 14 34 10 13 
 16 65 12 20 
 18 52 12 15 
 84 40 81 81 
 6 56 12 31 
 47 42 43 43 
 12 19 8 10 
 6 4 4 5 
 20 79 16 19 
 24 94 15 21 
 3 93 14 94 
 93 85 87 87 
 40 77 24 32 
 24 88 22 22 
 3 61 12 62 
 6 72 13 39 
 14 15 7 7 
 47 0 45 45 
 4 63 12 65 
 12 99 16 30 
 4 21 7 23 
 27 55 15 15 
 64 62 62 62 
 12 59 14 18 
 64 81 56 56 
 77 0 75 75 
 5 6 4 6 
 3 22 8 23 
 50 22 46 46 
 16 13 10 10 
 42 37 38 38 
 12 22 9 12 
 36 76 31 31 
 54 24 50 50 
 10 56 14 26 
 28 11 24 24 
 40 0 38 38 
 5 36 9 26 
 82 80 80 80 
 30 58 24 24 
 30 55 23 23 
 74 72 72 72 
 35 66 33 33 
 44 19 40 40 
 14 9 10 10 
 13 77 13 19 
 16 25 8 12 
 20 26 14 14 
 10 92 16 25 
 12 70 14 26 
 58 82 55 55 
 5 87 14 60 
 18 32 16 16 
 3 45 10 46 
 36 91 18 27 
 25 0 23 23 
 7 70 13 31 
 45 76 39 39 
 3 21 7 22 
 89 87 87 87 
 22 80 18 20 
 7 100 15 43 
 8 93 15 50 
 18 7 15 15 
 15 61 12 19 
 14 14 8 8 
 3 80 13 81 
 21 76 19 19 
 12 7 6 8 
 3 99 15 100 
 23 42 15 21 
 26 11 23 23 
 42 40 40 40 
 25 23 23 23 
 56 75 51 51 
 10 6 5 5 
 86 40 82 82 
 6 34 10 25 
 68 32 65 65 
 76 37 74 74 
 4 83 14 85 
 61 59 59 59 
 25 48 17 17 
 26 84 24 24 
 22 47 19 19 
 48 57 40 40 
 52 24 49 49 
 43 72 37 37 
 6 61 12 43 
 3 58 11 59 
 60 58 58 58 
 78 38 76 76 
 26 60 16 24 
 14 12 9 12 
 26 10 22 22 
 22 85 19 19 
 5 39 10 28 
 30 56 28 28 
 5 75 13 52 
 3 66 12 67 
 3 25 8 26 
 18 96 16 20 
 35 78 27 27 
 4 30 8 32 
 18 72 16 16 
 36 55 12 24 
 56 77 52 52 
 91 0 89 89 
 54 72 49 49 
 93 88 89 89 
 57 52 53 53 
 27 70 15 15 
 18 62 14 17 
 28 83 24 24 
 20 96 15 24 
 80 39 78 78 
 66 61 62 62 
 15 46 12 12 
 20 93 17 17 
 20 45 18 18 
 99 94 95 95 
 12 94 15 36 
 8 22 8 12 
 28 52 26 26 
 38 16 34 34 
 35 96 25 25 
 10 48 11 17 
 24 49 12 20 
 78 36 74 74 
 48 0 46 46 
 44 55 38 38 
 32 90 21 30 
 12 31 9 15 
 8 1 4 4 
 68 0 66 66 
 6 80 13 43 
 18 19 9 9 
 45 43 43 43 
 22 41 17 17 
 63 61 61 61 
 4 65 14 67 
 28 36 14 14 
 3 83 13 84 
 29 44 23 23 
 15 39 13 13 
 94 45 91 91 
 80 75 76 76 
 62 30 60 60 
 33 72 25 25 
 12 27 8 10 
 4 98 15 100 
 8 97 15 52 
 50 66 45 45 
 12 25 9 11 
 42 80 40 40 
 24 69 20 20 
 78 70 72 72 
 18 6 14 14 
 36 34 34 34 
 40 45 32 32 
 33 79 21 21 
 15 13 13 13 
 6 91 14 63 
 85 83 83 83 
 95 93 93 93 
 18 22 10 15 
 6 32 9 19 
 23 18 19 19 
 4 14 8 16 
 24 66 22 22 
 6 18 7 11 
 10 41 12 20 
 6 67 12 47 
 3 13 6 14 
 4 58 11 60 
 30 46 24 24 
 50 96 48 48 
 20 61 14 14 
 84 41 82 82 
 30 36 10 25 
 4 70 12 72 
 22 92 17 17 
 68 99 66 66 
 20 51 12 16 
 8 0 6 6 
 64 93 62 62 
 5 15 6 12 
 36 17 34 34 
 33 100 21 21 
 66 31 63 63 
 20 30 13 13 
 3 7 8 8 
 4 57 11 59 
 10 74 14 28 
 13 66 12 18 
 44 57 39 39 
 7 55 11 25 
 34 75 26 26 
 30 61 15 25 
 90 44 88 88 
 99 0 97 97 
 42 88 36 36 
 10 98 16 36 
 68 31 64 64 
 26 34 23 23 
 82 38 78 78 
 30 28 28 28 
 13 12 7 7 
 68 33 66 66 
 76 0 74 74 
 44 100 22 22 
 24 44 22 22 
 8 78 13 29 
 10 44 12 13 
 60 87 58 58 
 40 95 38 38 
 5 12 6 10 
 45 37 39 39 
 3 24 8 25 
 10 86 14 38 
 14 6 12 12 
 21 15 7 7 
 89 84 85 85 
 4 59 13 61 
 22 32 14 14 
 4 52 11 54 
 8 52 12 24 
 20 59 17 17 
 5 72 13 50 
 16 91 14 19 
 10 76 15 33 
 4 25 8 27 
 46 92 38 38 
 10 66 13 29 
 64 85 58 58 
 18 27 10 10 
 29 27 27 27 
 31 29 29 29 
 30 91 15 15 
 57 49 51 51 
 28 42 22 22 
 4 74 13 76 
 9 35 9 14 
 96 46 93 93 
 10 100 16 29 
 6 43 11 31 
 3 11 5 12 
 16 70 14 14 
 27 25 25 25 
 34 80 32 32 
 27 40 21 21 
 64 31 62 62 
 34 77 31 31 
 8 53 12 30 
 41 78 39 39 
 36 67 28 28 
 7 80 15 34 
 66 32 64 64 
 9 64 13 29 
 42 19 39 39 
 79 77 77 77 
 49 47 47 47 
 20 56 13 13 
 4 66 12 68 
 32 93 27 27 
 3 10 5 11 
 3 30 8 31 
 12 30 10 10 
 33 93 31 31 
 58 26 54 54 
 32 27 28 28 
 68 63 64 64 
 26 72 21 24 
 3 44 10 45 
 4 47 11 49 
 36 79 32 32 
 12 13 6 9 
 22 45 11 11 
 23 84 21 21 
 11 6 7 7 
 24 70 18 18 
 26 65 14 14 
 6 68 12 37 
 13 82 15 27 
 8 17 7 12 
 56 54 54 54 
 16 45 13 13 
 80 37 76 76 
 4 87 14 89 
 88 0 86 86 
 3 27 8 28 
 3 91 14 92 
 36 49 33 33 
 12 20 10 10 
 14 29 10 12 
 9 73 15 27 
 56 25 52 52 
 6 31 9 23 
 20 75 14 19 
 4 72 13 74 
 31 58 29 29 
 10 71 14 32 
 16 35 14 14 
 10 16 8 9 
 42 100 40 40 
 35 99 33 33 
 28 62 25 25 
 14 18 12 12 
 78 73 74 74 
 39 37 37 37 
 14 16 11 11 
 54 26 52 52 
 8 54 12 22 
 78 0 76 76 
 4 75 13 77 
 6 88 15 61 
 42 18 38 38 
 46 20 42 42 
 40 19 38 38 
 80 0 78 78 
 6 73 14 51 
 14 54 12 15 
 6 30 9 17 
 9 46 12 18 
 39 74 37 37 
 4 28 8 30 
 11 69 14 24 
 4 46 10 48 
 3 77 13 78 
 8 5 4 6 
 44 42 42 42 
 99 97 97 97 
 63 55 57 57 
 32 81 16 24 
 70 96 65 65 
 20 27 18 18 
 82 39 79 79 
 44 90 37 37 
 15 16 9 9 
 9 34 10 17 
 10 2 6 6 
 21 0 19 19 
 4 15 6 17 
 24 46 19 19 
 5 84 14 58 
 78 76 76 76 
 3 14 6 15 
 56 81 54 54 
 52 23 48 48 
 8 18 7 10 
 29 24 25 25 
 3 88 14 89 
 24 55 12 22 
 20 91 15 25 
 28 39 26 26 
 36 82 33 33 
 51 98 49 49 
 42 20 40 40 
 17 87 16 23 
 26 36 24 24 
 56 79 53 53 
 71 66 67 67 
 54 52 52 52 
 29 84 15 15 
 52 25 50 50 
 24 97 18 24 
 20 76 17 17 
 95 0 93 93 
 26 57 23 23 
 94 44 90 90 
 28 72 17 17 
 28 92 21 21 
 24 45 14 16 
 4 50 11 52 
 4 31 9 33 
 25 69 23 23 
 9 49 11 23 
 3 72 13 73 
 16 33 10 10 
 4 80 14 82 
 7 15 6 9 
 15 76 14 18 
 3 20 7 21 
 32 69 24 28 
 96 0 94 94 
 46 21 43 43 
 22 100 20 21 
 12 0 10 10 
 36 15 32 32 
 6 19 8 15 
 4 96 14 98 
 31 66 23 23 
 20 36 10 18 
 39 66 13 13 
 35 46 25 25 
 14 36 12 15 
 32 97 16 28 
 18 31 13 13 
 80 78 78 78 
 4 71 13 73 
 14 57 13 19 
 26 51 18 18 
 9 7 7 7 
 20 55 16 16 
 16 89 14 28 
 4 49 11 51 
 62 84 57 57 
 7 60 12 27 
 18 67 15 15 
 23 48 13 13 
 56 27 54 54 
 14 49 11 11 
 66 30 62 62 
 23 21 21 21 
 24 19 20 20 
 4 11 7 13 
 9 63 13 22 
 60 83 56 56 
 5 60 12 42 
 63 58 59 59 
 8 62 12 28 
 9 79 15 35 
 21 57 19 19 
 25 60 13 13 
 16 59 12 16 
 14 39 10 10 
 9 55 12 21 
 4 22 7 24 
 7 95 16 40 
 9 94 15 41 
 4 92 14 94 
 6 49 11 35 
 8 60 12 23 
 4 34 9 36 
 38 48 33 33 
 60 0 58 58 
 16 98 15 22 
 44 84 42 42 
 4 55 11 57 
 52 90 46 46 
 28 71 14 14 
 20 81 15 19 
 12 43 10 18 
 20 72 18 18 
 7 20 7 10 
 4 24 8 26 
 13 44 11 11 
 60 79 54 54 
 24 65 19 19 
 27 50 25 25 
 40 89 36 36 
 6 79 14 55 
 58 27 55 55 
 46 44 44 44 
 28 33 23 23 
 70 34 68 68 
 3 69 12 70 
 9 70 14 23 
 17 12 13 13 
 12 23 8 11 
 18 40 16 16 
 36 39 28 28 
 24 22 22 22 
 12 65 13 23 
 16 73 14 24 
 12 75 13 22 
 4 16 6 18 
 15 52 13 13 
 14 44 10 14 
 40 56 30 30 
 7 30 9 15 
 16 57 12 20 
 12 83 16 26 
 11 27 9 12 
 17 75 15 16 
 41 96 33 33 
 38 36 36 36 
 12 91 16 34 
 19 0 17 17 
 68 87 60 60 
 7 10 5 7 
 69 67 67 67 
 3 16 7 17 
 74 34 70 70 
 16 93 16 24 
 67 0 65 65 
 71 69 69 69 
 39 64 33 33 
 72 35 70 70 
 22 30 16 20 
 6 37 9 27 
 6 44 10 25 
 58 84 56 56 
 3 79 13 80 
 3 84 14 85 
 50 45 46 46 
 32 95 20 20 
 38 90 36 36 
 72 33 68 68 
 8 89 14 48 
 3 6 4 7 
 22 89 18 20 
 5 18 7 14 
 3 63 12 64 
 33 31 31 31 
 6 50 12 27 
 14 72 13 19 
 72 34 69 69 
 14 24 10 12 
 4 53 11 55 
 60 29 58 58 
 6 38 11 21 
 24 99 22 22 
 16 37 11 11 
 4 39 10 41 
 9 10 6 6 
 19 74 15 20 
 6 12 6 9 
 18 34 14 14 
 3 82 14 83 
 20 16 10 10 
 10 4 8 8 
 18 48 16 16 
 46 66 44 44 
 40 49 34 34 
 16 58 13 13 
 9 77 14 26 
 26 21 22 22 
 72 64 66 66 
 30 67 27 27 
 33 52 27 27 
 94 46 92 92 
 8 75 15 40 
 68 95 64 64 
 13 88 14 22 
 3 68 12 69 
 89 0 87 87 
 4 9 7 11 
 28 12 25 25 
 3 60 13 61 
 11 63 13 17 
 36 73 30 30 
 54 100 42 42 
 24 53 16 16 
 72 67 68 68 
 5 0 3 3 
 35 30 31 31 
 6 66 12 35 
 14 27 11 11 
 72 93 64 64 
 8 33 10 20 
 12 55 11 22 
 8 3 4 6 
 6 6 4 5 
 20 31 10 10 
 8 63 12 34 
 16 56 14 14 
 3 23 7 24 
 21 67 17 17 
 4 82 13 84 
 3 98 15 99 
 39 0 37 37 
 3 48 10 49 
 65 60 61 61 
 98 0 96 96 
 4 43 10 45 
 91 89 89 89 
 38 72 36 36 
 35 56 29 29 
 41 36 37 37 
 52 71 48 48 
 8 37 10 22 
 6 36 9 21 
 92 44 89 89 
 29 81 27 27 
 4 6 4 8 
 44 0 42 42 
 13 0 11 11 
 14 82 14 21 
 27 64 17 17 
 4 69 13 71 
 12 45 10 13 
 32 65 20 20 
 52 69 47 47 
 3 43 11 44 
 24 77 22 22 
 96 47 94 94 
 39 90 31 31 
 3 78 13 79 
 14 90 15 21 
 3 49 13 50 
 32 84 22 22 
 19 34 17 17 
 6 100 15 69 
 97 0 95 95 
 34 48 32 32 
 7 0 5 5 
 7 50 11 22 
 36 100 26 26 
 86 42 84 84 
 10 14 6 8 
 8 66 12 26 
 22 58 17 17 
 83 81 81 81 
 56 69 48 48 
 33 0 31 31 
 42 34 36 36 
 3 31 11 32 
 32 77 23 23 
 4 76 13 78 
 3 70 13 71 
 24 21 8 16 
 56 26 53 53 
 10 28 8 11 
 67 65 65 65 
 40 57 38 38 
 27 22 23 23 
 14 78 13 27 
 75 70 71 71 
 11 54 11 17 
 32 49 16 16 
 8 87 16 46 
 29 72 19 19 
 24 11 22 22 
 34 99 23 23 
 4 95 14 97 
 3 90 14 91 
 11 45 10 15 
 36 16 33 33 
 3 5 4 6 
 20 23 16 16 
 28 56 23 23 
 5 78 13 54 
 87 0 85 85 
 10 60 13 19 
 34 96 32 32 
 24 34 15 18 
 6 22 9 17 
 20 87 16 16 
 8 69 13 38 
 16 53 12 18 
 14 30 9 12 
 16 83 15 15 
 27 75 25 25 
 10 20 8 8 
 5 81 13 56 
 92 87 88 88 
 76 36 73 73 
 4 35 11 37 
 42 85 35 35 
 3 81 13 82 
 35 57 21 21 
 7 40 10 19 
 4 33 9 35 
 28 13 26 26 
 38 0 36 36 
 6 2 4 4 
 50 24 48 48 
 6 40 10 29 
 22 50 20 20 
 3 36 9 37 
 5 51 11 36 
 45 91 15 15 
 42 99 34 34 
 84 0 82 82 
 4 77 15 79 
 33 62 31 31 
 32 75 30 30 
 3 9 5 10 
 22 10 20 20 
 12 16 7 7 
 54 46 48 48 
 4 56 11 58 
 20 90 18 18 
 10 80 14 26 
 3 39 9 40 
 86 81 82 82 
 22 40 20 20 
 18 82 15 24 
 36 51 34 34 
 71 0 69 69 
 3 53 11 54 
 13 55 11 16 
 64 91 61 61 
 38 52 35 35 
 3 92 14 93 
 12 50 11 16 
 9 98 15 32 
 34 16 32 32 
 44 63 42 42 
 22 70 16 20 
 20 35 11 11 
 83 0 81 81 
 26 80 23 23 
 20 54 18 18 
 82 0 80 80 
 26 96 24 24 
 26 66 13 13 
 18 37 15 15 
 17 0 15 15 
 48 65 44 44 
 59 0 57 57 
 62 28 58 58 
 90 82 84 84 
 15 10 11 11 
 10 59 14 20 
 20 9 18 18 
 37 84 29 29 
 34 84 25 25 
 4 18 7 20 
 24 31 21 21 
 6 13 6 11 
 24 10 21 21 
 5 54 11 38 
 12 100 16 36 
 99 91 93 93 
 10 87 14 29 
 3 100 15 41 
 46 88 44 44 
 60 52 54 54 
 46 22 44 44 
 48 40 42 42 
 28 87 25 25 
 4 0 2 2 
 38 54 36 36 
 34 74 30 30 
 22 60 20 20 
 90 88 88 88 
 18 10 6 12 
 48 67 45 45 
 54 25 51 51 
 55 86 45 45 
 3 15 6 16 
 38 75 31 31 
 16 42 14 14 
 47 80 41 41 
 47 45 45 45 
 84 82 82 82 
 24 9 20 20 
 30 81 19 19 
 18 13 14 14 
 50 48 48 48 
 100 49 98 98 
 4 26 8 28 
 12 49 11 21 
 12 76 14 30 
 43 0 41 41 
 4 44 11 46 
 5 27 9 20 
 16 63 14 15 
 6 48 11 27 
 4 86 14 88 
 6 42 12 23 
 3 29 8 30 
 18 76 14 15 
 6 0 2 4 
 5 57 12 40 
 4 81 14 83 
 31 87 29 29 
 24 61 12 18 
 34 54 28 28 
 48 23 46 46 
 4 60 12 62 
 28 63 19 19 
 100 0 98 98 
 28 67 16 16 
 28 65 26 26 
 16 81 15 20 
 34 14 30 30 
 8 42 10 19 
 24 73 14 21 
 98 47 95 95 
 59 54 55 55 
 8 41 10 24 
 4 68 13 70 
 38 98 29 29 
 28 91 26 26 
 72 99 67 67 
 15 88 15 24 
 52 100 50 50 
 22 81 14 20 
 3 32 9 33 
 34 94 22 22 
 6 25 8 19 
 30 90 16 16 
 8 77 14 42 
 15 34 9 12 
 42 70 30 36 
 18 28 9 12 
 61 0 59 59 
 74 0 72 72 
 20 19 14 14 
 16 32 13 13 
 20 39 16 16 
 16 41 12 16 
 34 42 29 29 
 18 25 11 11 
 5 21 7 16 
 3 89 14 90 
 11 81 14 23 
 6 62 12 33 
 30 52 22 22 
 42 91 37 37 
 8 96 16 35 
 4 37 10 39 
 36 68 34 34 
 11 18 9 9 
 3 26 8 27 
 40 51 35 35 
 41 39 39 39 
 8 24 8 11 
 3 97 17 98 
 17 20 11 11 
 6 90 15 47 
 4 2 3 4 
 20 33 12 12 
 52 63 44 44 
 5 3 3 4 
 33 28 29 29 
 16 71 13 13 
 42 78 14 28 
 19 30 11 11 
 4 1 2 3 
 22 8 18 18 
 40 66 34 34 
 30 98 28 28 
 11 0 9 9 
 8 73 14 40 
 50 0 48 48 
 32 33 24 24 
 42 82 34 34 
 4 54 13 56 
 8 15 6 10 
 32 14 29 29 
 10 45 11 17 
 37 60 31 31 
 41 0 39 39 
 18 46 12 15 
 29 54 27 27 
 95 90 91 91 
 36 43 30 30 
 32 15 30 30 
 21 36 13 13 
 7 45 10 21 
 12 4 6 9 
 55 53 53 53 
 3 95 14 96 
 14 84 14 21 
 48 94 39 39 
 68 93 63 63 
 14 42 12 12 
 44 39 40 40 
 51 46 47 47 
 16 7 14 14 
 3 17 9 18 
 28 75 16 22 
 22 90 20 20 
 4 99 15 100 
 62 57 58 58 
 18 24 16 16 
 32 73 22 22 
 3 59 11 60 
 21 13 15 15 
 42 58 39 39 
 64 87 59 59 
 30 13 27 27 
 90 43 87 87 
 11 72 13 21 
 20 41 10 15 
 7 35 11 16 
 28 79 23 23 
 69 61 63 63 
 4 8 5 10 
 22 24 17 17 
 3 71 14 72 
 15 78 13 19 
 10 62 12 24 
 24 85 16 20 
 23 0 21 21 
 42 54 37 37 
 21 88 15 18 
 28 26 26 26 
 44 51 36 36 
 8 36 10 16 
 21 40 11 11 
 21 38 19 19 
 21 64 14 14 
 4 97 15 99 
 50 72 48 48 
 5 33 9 24 
 4 93 14 95 
 93 91 91 91 
 81 0 79 79 
 73 0 71 71 
 53 48 49 49 
 46 64 43 43 
 10 64 13 21 
 60 75 52 52 
 3 75 13 76 
 56 73 50 50 
 24 89 20 20 
 17 30 15 15 
 76 99 68 68 
 6 82 15 57 
 3 56 11 57 
 90 85 86 86 
 8 2 5 5 
 3 73 13 74 
 6 78 13 41 
 51 49 49 49 
 24 16 18 18 
 66 64 64 64 
 12 3 4 8 
 31 96 17 17 
 12 37 10 11 
 77 75 75 75 
 11 90 15 30 
 38 62 32 32 
 56 51 52 52 
 48 22 45 45 
 38 33 34 34 
 40 86 35 35 
 8 45 11 26 
 4 94 14 96 
 4 7 5 9 
 16 5 12 12 
 10 11 6 8 
 16 49 14 15 
 3 41 10 42 
 59 57 57 57 
 42 97 39 39 
 3 18 7 19 
 5 96 15 66 
 8 39 10 22 
 24 33 22 22 
 72 97 66 66 
 17 24 9 9 
 33 25 27 27 
 16 6 13 13 
 15 31 10 10 
 9 14 7 7 
 22 44 18 18 
 88 86 86 86 
 31 90 19 19 
 3 67 13 68 
 35 0 33 33 
 8 67 15 30 
 8 90 15 34 
 88 42 85 85 
 70 0 68 68 
 22 0 20 20 
 12 95 17 23 
 20 18 18 18 
 36 28 30 30 
 6 55 12 39 
 20 0 18 18 
 34 100 29 29 
 18 0 16 16 
 22 28 19 19 
 98 48 96 96 
 22 95 15 20 
 16 28 14 14 
 30 76 15 20 
 50 76 40 40 
 4 12 6 14 
 48 61 42 42 
 57 55 55 55 
 53 51 51 51 
 34 46 31 31 
 6 86 14 45 
 74 35 71 71 
 56 0 54 54 
 9 82 15 30 
 3 38 9 39 
 3 19 7 20 
 26 56 17 17 
 30 22 24 24 
 22 20 20 20 
 34 15 31 31 
 45 40 41 41 
 10 50 12 20 
 36 0 34 34 
 12 60 12 18 
 32 43 29 29 
 3 8 5 9 
 4 41 10 43 
 23 63 21 21 
 57 0 55 55 
 6 96 16 51 
 14 5 11 11 
 32 41 28 28 
 3 76 13 77 
 8 85 14 46 
 86 41 83 83 
 70 100 67 67 
 96 91 92 92 
 31 0 29 29 
 24 25 12 18 
 26 87 22 22 
 24 29 20 20 
 81 76 77 77 
 12 93 15 31 
 81 79 79 79 
 7 65 13 28 
 25 46 23 23 
 32 99 19 19 
 4 13 6 15 
 63 0 61 61 
 60 81 55 55 
 34 71 29 29 
 24 79 15 20 
 6 97 15 67 
 4 38 10 40 
 75 67 69 69 
 3 65 12 66 
 96 45 92 92 
 10 36 9 17 
 8 7 5 5 
 18 88 16 16 
 90 42 86 86 
 30 63 22 22 
 17 60 15 15 
 44 59 40 40 
 6 94 15 65 
 30 25 26 26 
 9 37 15 15 
 25 36 19 19 
 18 56 16 16 
 10 72 14 23 
 40 53 36 36 
 30 84 28 28 
 20 42 17 17 
 57 100 51 51 
 100 48 97 97 
 14 94 16 28 
 10 40 10 15 
 44 21 42 42 
 27 54 19 19 
 20 68 14 18 
 44 99 40 40 
 5 9 5 8 
 29 99 25 25 
 52 75 50 50 
 14 74 15 23 
 4 40 10 42 
 98 96 96 96 
 11 48 13 18 
 18 97 15 21 
 14 60 12 13 
 3 33 9 34 
 14 93 16 22 
 72 70 70 70 
 10 12 8 8 
 51 0 49 49 
 8 29 10 18 
 7 5 5 5 
 68 91 62 62 
 27 91 23 23 
 52 67 46 46 
 36 87 26 26 
 15 91 14 17 
 82 40 80 80 
 8 48 12 20 
 11 99 16 27 
 8 92 15 40 
 54 78 52 52 
 8 82 15 36 
 3 94 15 95 
 10 84 15 25 
 44 61 41 41 
 94 0 92 92 
 4 20 9 22 
 18 47 11 11 
 85 0 83 83 
 8 81 15 44 
 3 86 14 87 
 14 96 15 23 
 18 90 14 20 
 12 90 15 24 
 13 47 15 17 
 75 0 73 73 
 21 16 17 17 
 12 9 7 7 
 60 28 57 57 
 12 15 10 10 
 8 49 12 28 
 20 66 15 20 
 36 45 31 31 
 96 88 90 90 
 6 74 13 39 
 66 58 60 60 
 18 91 17 23 
 4 10 5 12 
 100 98 98 98 
 84 39 80 80 
 18 44 13 13 
 10 88 16 27 
 92 90 90 90 
 12 10 6 10 
 3 64 12 65 
 4 36 9 38 
 4 85 14 87 
 16 19 13 13 
 3 62 12 63 
 18 8 16 16 
 17 90 15 21 
 28 27 20 20 
 26 24 24 24 
 12 58 12 24 
 9 56 12 20 
 13 99 15 24 
 4 5 6 7 
 24 91 17 17 
 37 0 35 35 
 23 75 19 19 
 4 89 14 91 
 38 84 34 34 
 98 93 94 94 
 3 3 3 4 
 14 0 12 12 
 70 33 67 67 
 21 95 19 19 
 33 45 11 11 
 3 51 11 52 
 20 47 14 14 
 8 27 9 16 
 51 43 45 45 
 48 85 36 36 
 26 83 19 19 
 19 68 17 17 
 86 84 84 84 
 4 45 10 47 
 6 92 14 49 
 10 32 9 13 
 77 72 73 73 
 18 64 12 17 
 24 40 17 17 
 88 41 84 84 
 30 12 26 26 
 68 66 66 66 
 6 85 14 59 
 16 17 8 12 
 16 15 11 11 
 19 24 13 13 
 3 50 11 51 
 9 19 8 11 
 35 33 33 33 
 7 75 14 33 
 4 17 7 19 
 23 32 17 17 
 4 79 14 81 
 6 1 3 3 
 32 89 26 26 
 20 25 17 17 
 72 0 70 70 
 3 4 5 5 
 16 26 11 11 
 25 92 23 23 
 36 47 32 32 
 4 51 11 53 
 54 49 50 50 
 42 94 38 38 
 19 89 15 20 
 24 74 17 17 
 50 70 47 47 
 12 40 10 18 
 40 18 37 37 
 10 73 14 25 
 18 55 14 16 
 40 76 38 38 
 10 10 7 7 
 20 8 17 17 
 12 35 10 14 
 8 61 12 34 
 92 0 90 90 
 54 0 52 52 
 32 30 30 30 
 6 58 12 41 
 8 65 12 36 
 30 64 26 26 
 22 42 13 13 
 44 74 38 38 
 78 37 75 75 
 10 0 8 8 
 19 85 17 17 
 66 90 61 61 
 22 9 19 19 
 24 27 19 19 
 4 73 13 75 
 4 29 9 31 
 9 84 14 28 
 39 31 33 33 
 48 82 42 42 
 8 13 6 10 
 27 100 25 25 
 20 69 13 13 
 20 63 12 18 
 68 97 65 65 
 15 0 13 13 
 26 98 22 22 
 18 18 13 13 
 53 0 51 51 
 26 48 24 24 
 40 17 36 36 
 5 99 15 68 
 16 92 15 21 
 3 28 8 29 
 8 6 6 6 
 30 86 20 25 
 33 88 23 23 
 30 49 21 21 
 32 45 30 30 
 37 70 35 35 
 5 69 12 48 
 45 86 43 43 
 17 51 13 13 
 5 90 15 62 
 8 25 8 16 
 73 71 71 71 
 24 37 12 16 
 7 85 15 37 
 20 15 12 16 
 40 93 28 32 
 46 60 41 41 
 14 99 16 32 
 45 66 35 35 
 28 97 22 22 
 15 6 5 5 
 49 84 43 43 
 30 85 18 18 
 6 64 13 45 
 3 1 2 2 
 49 99 35 35 
 60 27 56 56 
 3 40 11 41 
 9 21 7 10 
 20 71 16 18 
 14 64 12 22 
 9 28 8 12 
 64 30 61 61 
 8 57 12 32 
 4 4 4 6 
 8 99 15 52 
 34 62 26 26 
 8 12 6 7 
 76 35 72 72 
 80 38 77 77 
 39 34 35 35 
 26 30 21 21 
 14 69 13 19 
 19 17 17 17 
 50 86 44 44 
 24 54 13 13 
 74 69 70 70 
 5 24 8 18 
 5 93 15 64 
 15 65 13 13 
 64 89 60 60 
 8 32 10 16 
 13 33 11 11 
 14 38 11 11 
 4 61 12 63 


==> b_i_to_colour2.dat <==
 b i w1_min w1_max w2_min w2_max
 84 39 2 2 80 80 
 32 75 6 6 30 30 
 18 6 2 2 14 14 
 4 0 1 1 2 2 
 18 96 13 13 16 20 
 60 85 4 4 57 57 
 22 20 3 3 20 20 
 30 88 12 12 17 17 
 3 8 2 4 5 9 
 30 0 1 1 28 28 
 70 68 3 3 68 68 
 20 87 12 12 16 16 
 6 79 3 14 14 55 
 28 71 12 12 14 14 
 3 67 2 11 13 68 
 3 11 2 5 5 12 
 6 40 3 10 10 29 
 26 11 2 2 23 23 
 36 67 6 6 28 28 
 48 92 5 5 46 46 
 44 55 4 4 38 38 
 18 7 2 2 15 15 
 94 92 3 3 92 92 
 36 31 3 3 32 32 
 31 29 3 3 29 29 
 52 67 4 4 46 46 
 33 45 11 11 11 11 
 4 10 2 5 5 12 
 26 56 8 8 17 17 
 21 13 3 3 15 15 
 56 75 4 4 51 51 
 29 0 1 1 27 27 
 8 89 4 14 14 48 
 96 47 2 2 94 94 
 4 95 2 15 14 97 
 4 2 2 2 3 4 
 4 20 2 5 9 22 
 9 4 3 3 5 5 
 76 36 2 2 73 73 
 5 96 3 15 15 66 
 85 83 3 3 83 83 
 24 29 4 4 20 20 
 11 90 7 14 15 30 
 7 15 5 6 6 9 
 6 46 3 10 10 33 
 6 91 3 15 14 63 
 26 96 9 9 24 24 
 28 79 8 8 23 23 
 6 31 3 9 9 23 
 4 69 2 12 13 71 
 86 0 1 1 84 84 
 53 92 5 5 47 47 
 24 61 8 12 12 18 
 14 99 7 15 16 32 
 60 81 4 4 55 55 
 14 39 9 9 10 10 
 3 74 2 13 13 75 
 26 72 7 8 21 24 
 8 99 4 15 15 52 
 41 96 7 7 33 33 
 30 28 3 3 28 28 
 28 31 4 4 22 22 
 16 71 12 12 13 13 
 46 22 2 2 44 44 
 26 21 3 3 22 22 
 16 14 3 3 14 14 
 8 75 4 12 15 40 
 4 16 2 6 6 18 
 99 97 3 3 97 97 
 10 45 7 10 11 17 
 72 64 3 3 66 66 
 5 24 3 7 8 18 
 14 48 9 9 12 16 
 90 44 2 2 88 88 
 12 91 6 15 16 34 
 3 100 5 16 15 41 
 13 77 11 13 13 19 
 23 75 9 9 19 19 
 16 45 8 8 13 13 
 8 7 4 4 5 5 
 3 93 2 14 14 94 
 45 76 5 5 39 39 
 24 55 6 11 12 22 
 20 55 8 8 16 16 
 3 35 2 9 9 36 
 28 52 5 5 26 26 
 52 0 1 1 50 50 
 7 70 5 13 13 31 
 8 1 2 2 4 4 
 63 61 3 3 61 61 
 62 90 4 4 60 60 
 7 20 5 7 7 10 
 49 99 7 7 35 35 
 87 0 1 1 85 85 
 24 53 8 8 16 16 
 94 45 2 2 91 91 
 27 25 3 3 25 25 
 56 79 4 4 53 53 
 3 41 2 9 10 42 
 6 80 4 14 13 43 
 42 82 6 6 34 34 
 16 59 11 11 12 16 
 10 10 4 4 7 7 
 22 28 4 4 19 19 
 8 90 6 14 15 34 
 28 57 7 7 20 20 
 17 51 9 9 13 13 
 16 5 2 2 12 12 
 3 19 2 7 7 20 
 20 42 6 6 17 17 
 42 80 5 5 40 40 
 11 63 9 11 13 17 
 52 25 2 2 50 50 
 3 32 2 8 9 33 
 8 2 2 2 5 5 
 47 80 5 5 41 41 
 20 91 10 15 15 25 
 51 46 3 3 47 47 
 10 100 8 16 16 29 
 3 33 2 9 9 34 
 8 85 4 14 14 46 
 8 25 4 8 8 16 
 19 51 7 7 17 17 
 93 88 3 3 89 89 
 24 16 3 3 18 18 
 84 82 3 3 82 82 
 13 47 7 7 15 17 
 20 59 8 8 17 17 
 4 17 2 6 7 19 
 12 79 6 12 16 30 
 65 0 1 1 63 63 
 82 40 2 2 80 80 
 44 84 5 5 42 42 
 3 99 2 15 15 100 
 78 38 2 2 76 76 
 10 92 8 13 16 25 
 20 23 4 4 16 16 
 24 0 1 1 22 22 
 54 0 1 1 52 52 
 15 56 10 10 15 15 
 13 66 11 12 12 18 
 4 22 2 7 7 24 
 14 94 8 15 16 28 
 99 0 1 1 97 97 
 3 39 2 10 9 40 
 18 90 14 14 14 20 
 88 42 2 2 85 85 
 58 27 2 2 55 55 
 10 40 8 9 10 15 
 14 9 3 3 10 10 
 38 75 6 6 31 31 
 6 90 4 13 15 47 
 4 85 2 14 14 87 
 90 0 1 1 88 88 
 52 63 4 4 44 44 
 26 66 12 12 13 13 
 18 16 3 3 16 16 
 56 27 2 2 54 54 
 96 0 1 1 94 94 
 3 7 2 2 8 8 
 24 45 7 8 14 16 
 88 86 3 3 86 86 
 9 14 5 5 7 7 
 45 40 3 3 41 41 
 46 21 2 2 43 43 
 35 66 5 5 33 33 
 8 29 4 8 10 18 
 20 93 12 12 17 17 
 8 93 4 15 15 50 
 10 84 8 15 15 25 
 6 19 3 6 8 15 
 4 3 2 3 3 5 
 70 32 2 2 66 66 
 5 21 3 7 7 16 
 4 4 2 3 4 6 
 96 91 3 3 92 92 
 58 56 3 3 56 56 
 19 89 13 13 15 20 
 36 87 8 8 26 26 
 14 38 8 8 11 11 
 18 8 2 2 16 16 
 5 69 3 13 12 48 
 34 16 2 2 32 32 
 20 7 2 2 16 16 
 12 27 8 8 8 10 
 32 65 8 8 20 20 
 66 90 4 4 61 61 
 29 54 5 5 27 27 
 18 34 6 6 14 14 
 36 55 6 12 12 24 
 20 39 6 6 16 16 
 20 8 2 2 17 17 
 35 78 7 7 27 27 
 28 39 4 4 26 26 
 31 0 1 1 29 29 
 86 41 2 2 83 83 
 57 0 1 1 55 55 
 14 15 6 6 7 7 
 22 50 6 6 20 20 
 4 68 2 12 13 70 
 70 96 4 4 65 65 
 8 51 4 11 12 28 
 6 50 4 11 12 27 
 10 73 7 14 14 25 
 3 48 2 11 10 49 
 23 84 9 9 21 21 
 58 84 4 4 56 56 
 25 60 11 11 13 13 
 9 55 6 12 12 21 
 4 99 2 15 15 100 
 38 62 5 5 32 32 
 28 37 4 4 25 25 
 28 63 8 8 19 19 
 44 99 6 6 40 40 
 18 46 9 12 12 15 
 24 37 6 8 12 16 
 51 49 3 3 49 49 
 3 53 2 11 11 54 
 13 44 9 9 11 11 
 6 16 3 5 8 13 
 24 54 10 10 13 13 
 72 70 3 3 70 70 
 44 61 4 4 41 41 
 12 59 8 10 14 18 
 32 14 2 2 29 29 
 3 34 2 8 9 35 
 7 5 3 3 5 5 
 20 19 4 4 14 14 
 9 64 5 12 13 29 
 3 98 2 15 15 99 
 45 100 9 9 27 27 
 3 5 2 3 4 6 
 95 0 1 1 93 93 
 6 70 3 12 13 49 
 5 99 3 15 15 68 
 63 58 3 3 59 59 
 4 48 2 10 10 50 
 16 26 6 6 11 11 
 4 89 2 13 14 91 
 18 24 4 4 16 16 
 40 17 2 2 36 36 
 50 66 4 4 45 45 
 27 0 1 1 25 25 
 100 0 1 1 98 98 
 15 6 5 5 5 5 
 8 13 4 6 6 10 
 87 85 3 3 85 85 
 60 27 2 2 56 56 
 28 62 6 6 25 25 
 24 91 12 12 17 17 
 3 96 2 16 14 97 
 3 70 2 12 13 71 
 25 26 5 5 15 15 
 44 21 2 2 42 42 
 16 9 4 4 8 8 
 3 44 2 10 10 45 
 17 45 7 7 15 15 
 48 57 4 4 40 40 
 3 59 2 11 11 60 
 7 85 5 13 15 37 
 34 15 2 2 31 31 
 12 100 6 15 16 36 
 64 93 4 4 62 62 
 8 73 4 12 14 40 
 15 88 9 15 15 24 
 42 54 4 4 37 37 
 18 18 4 4 13 13 
 12 83 8 14 16 26 
 4 66 2 13 12 68 
 10 87 7 14 14 29 
 6 85 3 14 14 59 
 84 41 2 2 82 82 
 40 19 2 2 38 38 
 3 73 2 13 13 74 
 74 35 2 2 71 71 
 4 30 2 8 8 32 
 4 57 2 11 11 59 
 46 66 4 4 44 44 
 14 34 8 8 10 13 
 31 96 13 13 17 17 
 92 43 2 2 88 88 
 50 22 2 2 46 46 
 28 97 10 10 22 22 
 76 0 1 1 74 74 
 4 34 2 8 9 36 
 26 12 2 2 24 24 
 46 20 2 2 42 42 
 96 94 3 3 94 94 
 48 46 3 3 46 46 
 60 28 2 2 57 57 
 6 61 3 12 12 43 
 21 40 9 9 11 11 
 18 64 9 12 12 17 
 4 80 2 13 14 82 
 3 20 2 7 7 21 
 8 65 4 12 12 36 
 30 49 6 6 21 21 
 28 78 7 13 14 26 
 9 94 5 15 15 41 
 4 53 2 10 11 55 
 23 32 5 5 17 17 
 18 44 8 8 13 13 
 8 15 4 6 6 10 
 33 79 9 9 21 21 
 24 11 2 2 22 22 
 10 36 5 9 9 17 
 12 10 3 5 6 10 
 22 9 2 2 19 19 
 15 91 13 14 14 17 
 19 34 5 5 17 17 
 3 29 2 8 8 30 
 5 78 3 13 13 54 
 7 55 5 11 11 25 
 37 0 1 1 35 35 
 22 44 6 6 18 18 
 8 81 4 13 15 44 
 3 60 2 12 13 61 
 29 99 9 9 25 25 
 4 65 2 10 14 67 
 4 77 2 11 15 79 
 15 31 10 10 10 10 
 34 94 10 10 22 22 
 6 68 4 12 12 37 
 22 81 13 13 14 20 
 10 11 5 5 6 8 
 3 25 2 7 8 26 
 74 69 3 3 70 70 
 10 50 6 10 12 20 
 65 63 3 3 63 63 
 72 0 1 1 70 70 
 20 72 9 9 18 18 
 8 37 4 10 10 22 
 20 31 8 8 10 10 
 33 52 5 5 27 27 
 18 100 9 16 15 27 
 9 42 7 10 10 16 
 4 49 2 10 11 51 
 6 94 3 14 15 65 
 4 39 2 9 10 41 
 40 77 6 8 24 32 
 30 86 8 10 20 25 
 28 35 4 4 24 24 
 44 51 4 4 36 36 
 6 64 3 12 13 45 
 98 0 1 1 96 96 
 4 50 2 10 11 52 
 20 69 12 12 13 13 
 10 94 7 14 16 30 
 72 34 2 2 69 69 
 8 84 6 13 14 32 
 3 45 2 11 10 46 
 16 29 6 6 12 12 
 50 72 4 4 48 48 
 12 94 6 15 15 36 
 36 70 6 6 29 29 
 12 9 4 4 7 7 
 84 40 2 2 81 81 
 4 14 2 4 8 16 
 4 25 2 7 8 27 
 3 77 2 13 13 78 
 75 0 1 1 73 73 
 11 36 9 9 9 13 
 38 87 6 7 30 35 
 56 77 4 4 52 52 
 12 85 6 11 17 33 
 28 11 2 2 24 24 
 7 40 5 10 10 19 
 3 71 2 12 14 72 
 6 10 3 5 5 9 
 29 80 11 11 17 17 
 18 0 1 1 16 16 
 56 54 3 3 54 54 
 28 83 8 8 24 24 
 29 81 7 7 27 27 
 78 0 1 1 76 76 
 36 68 5 5 34 34 
 24 43 6 9 12 18 
 18 76 12 14 14 15 
 3 24 2 8 8 25 
 10 4 2 2 8 8 
 24 27 4 4 19 19 
 30 61 6 10 15 25 
 40 18 2 2 37 37 
 97 0 1 1 95 95 
 9 100 6 15 15 36 
 10 32 8 8 9 13 
 16 17 4 6 8 12 
 39 34 3 3 35 35 
 4 33 2 8 9 35 
 10 74 6 12 14 28 
 33 93 7 7 31 31 
 18 55 9 9 14 16 
 18 13 3 3 14 14 
 26 54 6 6 22 22 
 3 72 2 13 13 73 
 81 79 3 3 79 79 
 46 88 5 5 44 44 
 12 22 6 6 9 12 
 33 72 7 7 25 25 
 12 25 6 8 9 11 
 8 33 4 8 10 20 
 4 82 2 14 13 84 
 6 22 3 6 9 17 
 78 36 2 2 74 74 
 44 20 2 2 41 41 
 97 95 3 3 95 95 
 49 0 1 1 47 47 
 66 0 1 1 64 64 
 3 87 2 14 14 88 
 24 94 10 14 15 21 
 12 20 5 5 10 10 
 27 100 9 9 25 25 
 4 75 2 13 13 77 
 10 72 8 13 14 23 
 18 25 6 6 11 11 
 3 18 2 7 7 19 
 16 13 4 4 10 10 
 16 92 11 14 15 21 
 25 69 7 7 23 23 
 14 36 7 7 12 15 
 6 60 4 12 12 33 
 92 90 3 3 90 90 
 18 67 10 10 15 15 
 14 49 10 10 11 11 
 12 7 3 4 6 8 
 12 5 2 2 10 10 
 4 24 2 7 8 26 
 16 89 8 14 14 28 
 34 46 4 4 31 31 
 3 6 2 4 4 7 
 32 81 8 12 16 24 
 5 87 3 15 14 60 
 5 66 3 12 12 46 
 51 98 5 5 49 49 
 14 69 10 12 13 19 
 23 0 1 1 21 21 
 3 36 2 9 9 37 
 18 80 11 11 16 16 
 24 10 2 2 21 21 
 7 30 5 9 9 15 
 48 65 4 4 44 44 
 7 35 5 7 11 16 
 3 49 2 8 13 50 
 34 75 7 7 26 26 
 16 38 9 9 10 14 
 32 99 12 12 19 19 
 54 25 2 2 51 51 
 12 40 6 10 10 18 
 69 67 3 3 67 67 
 8 18 6 6 7 10 
 26 98 10 10 22 22 
 44 0 1 1 42 42 
 4 5 2 2 6 7 
 33 100 11 11 21 21 
 4 15 2 6 6 17 
 36 51 4 4 34 34 
 43 0 1 1 41 41 
 12 31 6 9 9 15 
 10 56 5 10 14 26 
 4 97 2 14 15 99 
 37 60 5 5 31 31 
 3 1 2 2 2 2 
 4 94 2 14 14 96 
 79 77 3 3 77 77 
 3 10 2 5 5 11 
 68 93 4 4 63 63 
 17 12 3 3 13 13 
 40 89 6 6 36 36 
 71 69 3 3 69 69 
 39 31 3 3 33 33 
 91 0 1 1 89 89 
 6 12 4 6 6 9 
 12 65 7 11 13 23 
 4 72 2 13 13 74 
 3 47 2 10 11 48 
 9 98 7 14 15 32 
 28 85 14 14 14 21 
 43 41 3 3 41 41 
 36 17 2 2 34 34 
 16 37 8 8 11 11 
 91 89 3 3 89 89 
 4 81 2 13 14 83 
 49 47 3 3 47 47 
 3 63 2 13 12 64 
 3 65 2 12 12 66 
 40 93 7 8 28 32 
 17 60 9 9 15 15 
 14 6 2 2 12 12 
 63 55 3 3 57 57 
 27 55 9 9 15 15 
 21 16 3 3 17 17 
 4 44 2 10 11 46 
 28 56 6 6 23 23 
 9 21 7 7 7 10 
 6 88 3 14 15 61 
 6 86 4 13 14 45 
 14 93 11 13 16 22 
 34 96 7 7 32 32 
 35 0 1 1 33 33 
 6 55 3 11 12 39 
 56 69 4 4 48 48 
 4 42 2 10 10 44 
 36 45 4 4 31 31 
 50 76 5 5 40 40 
 8 63 4 12 12 34 
 80 78 3 3 78 78 
 88 0 1 1 86 86 
 86 42 2 2 84 84 
 72 97 4 4 66 66 
 16 15 4 4 11 11 
 34 99 10 10 23 23 
 96 45 2 2 92 92 
 6 84 4 14 14 45 
 16 28 5 5 14 14 
 70 100 4 4 67 67 
 5 93 3 15 15 64 
 68 91 4 4 62 62 
 32 0 1 1 30 30 
 56 73 4 4 50 50 
 62 88 4 4 59 59 
 8 6 3 3 6 6 
 4 37 2 9 10 39 
 8 30 6 8 9 14 
 6 28 3 8 8 21 
 4 86 2 14 14 88 
 22 40 5 5 20 20 
 8 32 5 9 10 16 
 12 11 4 4 8 8 
 20 26 5 5 14 14 
 24 25 4 6 12 18 
 5 0 1 1 3 3 
 14 44 10 10 10 14 
 13 22 5 5 11 11 
 5 36 3 9 9 26 
 10 66 5 13 13 29 
 4 88 2 14 14 90 
 3 31 2 6 11 32 
 4 18 2 6 7 20 
 26 87 9 9 22 22 
 32 60 5 6 25 30 
 59 57 3 3 57 57 
 11 27 7 7 9 12 
 4 79 2 13 14 81 
 21 58 9 9 15 15 
 54 46 3 3 48 48 
 8 21 4 7 7 14 
 4 55 2 11 11 57 
 6 48 4 11 11 27 
 90 42 2 2 86 86 
 26 84 8 8 24 24 
 26 36 4 4 24 24 
 50 96 5 5 48 48 
 18 27 7 7 10 10 
 11 18 5 5 9 9 
 30 94 8 9 24 27 
 4 28 2 8 8 30 
 36 100 9 9 26 26 
 34 71 6 6 29 29 
 3 82 2 12 14 83 
 33 31 3 3 31 31 
 30 55 6 6 23 23 
 6 24 4 8 8 15 
 26 45 6 6 19 19 
 21 64 14 14 14 14 
 3 9 2 5 5 10 
 55 96 5 5 49 49 
 72 99 4 4 67 67 
 3 90 2 15 14 91 
 20 61 10 10 14 14 
 3 0 1 1 1 1 
 48 23 2 2 46 46 
 26 30 4 4 21 21 
 50 45 3 3 46 46 
 96 46 2 2 93 93 
 16 32 6 6 13 13 
 15 61 9 12 12 19 
 28 12 2 2 25 25 
 5 12 3 5 6 10 
 7 65 5 11 13 28 
 6 54 4 10 12 29 
 24 22 3 3 22 22 
 5 6 3 4 4 6 
 29 24 3 3 25 25 
 6 97 3 15 15 67 
 20 76 10 10 17 17 
 32 77 8 8 23 23 
 4 31 2 8 9 33 
 60 79 4 4 54 54 
 26 80 8 8 23 23 
 5 75 3 13 13 52 
 43 82 5 5 41 41 
 16 53 8 10 12 18 
 11 45 9 10 10 15 
 8 24 6 7 8 11 
 60 29 2 2 58 58 
 18 97 12 14 15 21 
 30 14 2 2 28 28 
 47 0 1 1 45 45 
 5 60 3 12 12 42 
 30 70 6 8 21 28 
 42 40 3 3 40 40 
 41 36 3 3 37 37 
 28 87 8 8 25 25 
 60 75 4 4 52 52 
 45 66 5 5 35 35 
 12 19 6 8 8 10 
 14 71 11 12 13 19 
 6 13 3 6 6 11 
 40 51 4 4 35 35 
 16 83 14 14 15 15 
 9 19 5 6 8 11 
 31 90 11 11 19 19 
 14 27 6 6 11 11 
 59 54 3 3 55 55 
 3 4 2 2 5 5 
 20 75 12 12 14 19 
 29 72 9 9 19 19 
 20 79 11 11 16 19 
 28 33 4 4 23 23 
 79 0 1 1 77 77 
 90 43 2 2 87 87 
 16 35 6 6 14 14 
 9 49 5 11 11 23 
 87 79 3 3 81 81 
 4 27 2 6 10 29 
 4 1 2 2 2 3 
 8 69 4 12 13 38 
 38 52 4 4 35 35 
 69 64 3 3 65 65 
 20 68 11 11 14 18 
 27 64 9 9 17 17 
 30 63 7 7 22 22 
 16 73 8 12 14 24 
 37 70 5 5 35 35 
 35 56 5 5 29 29 
 44 100 11 11 22 22 
 45 37 3 3 39 39 
 89 84 3 3 85 85 
 29 27 3 3 27 27 
 44 74 5 5 38 38 
 4 26 2 7 8 28 
 4 74 2 12 13 76 
 16 56 9 9 14 14 
 3 2 2 2 3 3 
 17 24 7 7 9 9 
 52 73 4 4 49 49 
 54 52 3 3 52 52 
 68 66 3 3 66 66 
 71 0 1 1 69 69 
 83 78 3 3 79 79 
 12 55 6 12 11 22 
 32 84 9 9 22 22 
 56 25 2 2 52 52 
 6 52 3 11 12 37 
 13 12 5 5 7 7 
 60 52 3 3 54 54 
 10 14 6 6 6 8 
 73 0 1 1 71 71 
 44 63 4 4 42 42 
 6 44 4 10 10 25 
 60 55 3 3 56 56 
 26 24 3 3 24 24 
 20 9 2 2 18 18 
 24 19 3 3 20 20 
 6 26 4 8 9 15 
 22 8 2 2 18 18 
 20 90 11 11 18 18 
 42 18 2 2 38 38 
 3 54 2 12 11 55 
 32 30 3 3 30 30 
 22 66 8 8 19 19 
 42 0 1 1 40 40 
 55 53 3 3 53 53 
 5 57 3 11 12 40 
 27 91 9 9 23 23 
 5 9 3 5 5 8 
 64 89 4 4 60 60 
 5 51 3 11 11 36 
 32 27 3 3 28 28 
 30 22 3 3 24 24 
 55 0 1 1 53 53 
 32 41 4 4 28 28 
 38 90 6 6 36 36 
 4 70 2 13 12 72 
 72 33 2 2 68 68 
 24 65 8 8 19 19 
 80 38 2 2 77 77 
 57 52 3 3 53 53 
 68 99 4 4 66 66 
 3 12 2 4 7 13 
 32 43 4 4 29 29 
 32 39 4 4 27 27 
 36 43 4 4 30 30 
 4 11 2 4 7 13 
 56 0 1 1 54 54 
 11 81 9 14 14 23 
 10 3 2 2 7 7 
 3 46 2 11 11 47 
 15 7 3 3 9 9 
 8 47 5 10 11 22 
 90 85 3 3 86 86 
 3 61 2 11 12 62 
 6 58 3 11 12 41 
 44 39 3 3 40 40 
 42 97 6 6 39 39 
 64 0 1 1 62 62 
 28 27 4 4 20 20 
 23 63 7 7 21 21 
 88 43 2 2 86 86 
 7 95 5 15 16 40 
 34 77 6 6 31 31 
 9 70 7 11 14 23 
 64 91 4 4 61 61 
 20 71 10 10 16 18 
 8 96 6 14 16 35 
 10 17 6 6 7 7 
 26 0 1 1 24 24 
 30 46 5 5 24 24 
 8 45 4 11 11 26 
 30 76 9 12 15 20 
 98 48 2 2 96 96 
 42 79 6 6 33 33 
 58 26 2 2 54 54 
 14 18 4 4 12 12 
 33 0 1 1 31 31 
 30 85 11 11 18 18 
 77 72 3 3 73 73 
 19 85 11 11 17 17 
 22 90 10 10 20 20 
 28 42 5 5 22 22 
 28 13 2 2 26 26 
 62 0 1 1 60 60 
 20 16 5 5 10 10 
 4 19 2 6 7 21 
 6 7 3 4 5 7 
 64 81 4 4 56 56 
 94 44 2 2 90 90 
 6 67 3 12 12 47 
 58 82 4 4 55 55 
 26 51 7 7 18 18 
 57 49 3 3 51 51 
 90 82 3 3 84 84 
 20 81 10 12 15 19 
 82 39 2 2 79 79 
 4 87 2 14 14 89 
 4 13 2 5 6 15 
 30 36 4 10 10 25 
 32 49 8 8 16 16 
 80 75 3 3 76 76 
 4 45 2 10 10 47 
 22 80 9 10 18 20 
 14 72 12 12 13 19 
 30 90 13 13 16 16 
 3 23 2 7 7 24 
 82 38 2 2 78 78 
 4 40 2 10 10 42 
 19 30 7 7 11 11 
 8 42 5 10 10 19 
 9 28 6 9 8 12 
 16 97 13 14 15 22 
 12 35 8 8 10 14 
 20 66 10 10 15 20 
 55 86 5 5 45 45 
 13 99 11 15 15 24 
 35 30 3 3 31 31 
 34 0 1 1 32 32 
 57 100 5 5 51 51 
 68 95 4 4 64 64 
 5 48 3 10 12 34 
 17 30 5 5 15 15 
 44 57 4 4 39 39 
 27 19 3 3 21 21 
 40 86 6 6 35 35 
 25 0 1 1 23 23 
 12 50 10 10 11 16 
 48 63 4 4 43 43 
 9 34 5 9 10 17 
 23 21 3 3 21 21 
 58 28 2 2 56 56 
 15 81 10 15 15 20 
 24 89 10 10 20 20 
 4 7 2 4 5 9 
 22 89 11 11 18 20 
 82 0 1 1 80 80 
 8 72 5 13 13 31 
 21 76 9 9 19 19 
 7 80 5 13 15 34 
 93 0 1 1 91 91 
 7 50 5 10 11 22 
 47 45 3 3 45 45 
 46 64 4 4 43 43 
 5 18 3 6 7 14 
 3 26 2 7 8 27 
 4 98 2 14 15 100 
 20 51 8 10 12 16 
 4 35 2 7 11 37 
 12 95 10 13 17 23 
 69 61 3 3 63 63 
 10 0 1 1 8 8 
 87 82 3 3 83 83 
 7 25 5 8 8 13 
 27 40 5 5 21 21 
 12 16 6 6 7 7 
 27 54 7 7 19 19 
 23 48 9 9 13 13 
 5 84 3 13 14 58 
 6 4 3 4 4 5 
 66 96 4 4 64 64 
 6 72 4 14 13 39 
 4 59 2 10 13 61 
 62 29 2 2 59 59 
 68 31 2 2 64 64 
 12 93 7 14 15 31 
 72 93 4 4 64 64 
 56 81 4 4 54 54 
 36 47 4 4 32 32 
 99 94 3 3 95 95 
 24 66 7 7 22 22 
 25 23 3 3 23 23 
 35 96 9 9 25 25 
 6 66 4 12 12 35 
 25 92 9 9 23 23 
 3 83 2 13 13 84 
 31 58 5 5 29 29 
 52 71 4 4 48 48 
 24 97 12 12 18 24 
 21 88 13 13 15 18 
 65 60 3 3 61 61 
 40 55 4 4 37 37 
 36 76 6 6 31 31 
 14 60 11 11 12 13 
 30 52 6 6 22 22 
 28 59 6 8 18 24 
 39 74 5 5 37 37 
 16 84 13 13 14 19 
 54 94 5 5 48 48 
 38 84 6 6 34 34 
 8 0 1 1 6 6 
 16 91 14 14 14 19 
 12 76 6 13 14 30 
 6 34 3 9 10 25 
 58 0 1 1 56 56 
 24 52 6 9 14 21 
 12 30 7 7 10 10 
 3 97 2 12 17 98 
 9 84 7 14 14 28 
 5 27 3 8 9 20 
 28 65 6 6 26 26 
 9 46 6 9 12 18 
 5 33 3 9 9 24 
 13 33 7 7 11 11 
 51 43 3 3 45 45 
 32 93 8 8 27 27 
 10 60 8 11 13 19 
 3 37 2 9 10 38 
 42 58 4 4 39 39 
 62 60 3 3 60 60 
 27 70 11 11 15 15 
 18 28 6 8 9 12 
 22 45 10 10 11 11 
 6 78 4 13 13 41 
 92 87 3 3 88 88 
 4 63 2 12 12 65 
 3 66 2 13 12 67 
 51 0 1 1 49 49 
 4 61 2 11 12 63 
 6 73 3 13 14 51 
 78 70 3 3 72 72 
 11 72 9 13 13 21 
 52 75 4 4 50 50 
 4 93 2 14 14 95 
 18 40 6 6 16 16 
 36 0 1 1 34 34 
 9 63 7 13 13 22 
 42 60 4 4 40 40 
 6 49 3 10 11 35 
 18 70 12 12 13 13 
 40 92 6 6 37 37 
 89 0 1 1 87 87 
 18 62 10 10 14 17 
 93 91 3 3 91 91 
 8 57 4 12 12 32 
 6 20 4 7 8 13 
 16 98 14 14 15 22 
 74 72 3 3 72 72 
 16 19 4 4 13 13 
 10 52 7 11 11 18 
 6 8 4 4 5 7 
 36 91 8 12 18 27 
 22 10 2 2 20 20 
 18 56 8 8 16 16 
 64 87 4 4 59 59 
 17 20 5 5 11 11 
 90 88 3 3 88 88 
 52 50 3 3 50 50 
 39 64 5 5 33 33 
 34 74 6 6 30 30 
 48 22 2 2 45 45 
 15 78 13 13 13 19 
 32 73 8 8 22 22 
 15 39 7 7 13 13 
 45 0 1 1 43 43 
 48 21 2 2 44 44 
 58 78 4 4 53 53 
 68 32 2 2 65 65 
 6 100 3 15 15 69 
 7 100 5 15 15 43 
 28 0 1 1 26 26 
 48 94 6 6 39 39 
 4 41 2 9 10 43 
 40 95 6 6 38 38 
 82 80 3 3 80 80 
 24 34 5 6 15 18 
 28 72 10 10 17 17 
 41 39 3 3 39 39 
 5 63 3 12 12 44 
 12 70 6 12 14 26 
 32 33 4 4 24 24 
 10 12 4 4 8 8 
 22 0 1 1 20 20 
 64 29 2 2 60 60 
 26 34 4 4 23 23 
 66 30 2 2 62 62 
 8 22 5 7 8 12 
 60 83 4 4 56 56 
 100 49 2 2 98 98 
 95 93 3 3 93 93 
 16 70 11 11 14 14 
 86 81 3 3 82 82 
 20 56 10 10 13 13 
 4 84 2 14 14 86 
 10 80 7 14 14 26 
 24 88 9 9 22 22 
 74 34 2 2 70 70 
 54 49 3 3 50 50 
 40 49 4 4 34 34 
 3 13 2 5 6 14 
 9 73 6 12 15 27 
 36 39 4 4 28 28 
 3 68 2 13 12 69 
 18 47 10 10 11 11 
 6 2 2 2 4 4 
 25 48 7 7 17 17 
 20 18 3 3 18 18 
 62 57 3 3 58 58 
 4 83 2 14 14 85 
 40 56 5 5 30 30 
 21 95 11 11 19 19 
 18 82 9 12 15 24 
 4 67 2 12 13 69 
 68 33 2 2 66 66 
 4 71 2 12 13 73 
 50 0 1 1 48 48 
 3 92 2 14 14 93 
 17 0 1 1 15 15 
 12 3 2 4 4 8 
 32 15 2 2 30 30 
 50 70 4 4 47 47 
 41 78 5 5 39 39 
 74 0 1 1 72 72 
 98 93 3 3 94 94 
 16 25 8 8 8 12 
 20 36 5 9 10 18 
 42 91 6 6 37 37 
 10 26 5 8 8 14 
 76 35 2 2 72 72 
 22 24 4 4 17 17 
 10 16 5 5 8 9 
 26 65 11 11 14 14 
 64 30 2 2 61 61 
 14 5 2 2 11 11 
 22 60 7 7 20 20 
 46 92 6 6 38 38 
 39 37 3 3 37 37 
 24 74 10 10 17 17 
 8 41 4 10 10 24 
 24 21 4 8 8 16 
 61 0 1 1 59 59 
 14 96 12 14 15 23 
 40 0 1 1 38 38 
 47 42 3 3 43 43 
 8 3 2 3 4 6 
 5 3 3 3 3 4 
 8 78 6 13 13 29 
 12 90 10 14 15 24 
 4 29 2 8 9 31 
 6 18 4 7 7 11 
 34 62 6 6 26 26 
 3 81 2 14 13 82 
 8 82 5 14 15 36 
 7 90 5 15 15 39 
 3 51 2 11 11 52 
 48 100 6 6 41 41 
 11 6 3 3 7 7 
 5 90 3 15 15 62 
 66 32 2 2 64 64 
 15 26 5 5 13 13 
 24 31 4 4 21 21 
 45 43 3 3 43 43 
 14 12 3 4 9 12 
 9 10 6 6 6 6 
 42 100 6 6 40 40 
 18 10 3 6 6 12 
 10 71 5 12 14 32 
 4 38 2 9 10 40 
 12 99 8 16 16 30 
 3 58 2 11 11 59 
 64 85 4 4 58 58 
 15 34 9 9 9 12 
 16 58 10 10 13 13 
 33 62 5 5 31 31 
 24 85 12 16 16 20 
 16 65 8 12 12 20 
 98 47 2 2 95 95 
 94 0 1 1 92 92 
 12 60 10 11 12 18 
 24 77 8 8 22 22 
 3 15 2 6 6 16 
 24 70 9 9 18 18 
 4 52 2 11 11 54 
 9 77 7 14 14 26 
 46 0 1 1 44 44 
 18 72 10 10 16 16 
 3 56 2 11 11 57 
 40 76 5 5 38 38 
 3 75 2 14 13 76 
 36 16 2 2 33 33 
 3 42 2 9 10 43 
 3 76 2 13 13 77 
 15 13 3 3 13 13 
 42 78 7 14 14 28 
 8 87 4 13 16 46 
 12 80 10 13 14 22 
 9 1 3 3 3 3 
 21 19 3 3 19 19 
 9 56 7 12 12 20 
 74 36 2 2 72 72 
 15 16 5 5 9 9 
 18 48 7 7 16 16 
 10 28 8 8 8 11 
 4 36 2 9 9 38 
 35 57 7 7 21 21 
 3 79 2 13 13 80 
 12 43 6 10 10 18 
 5 15 3 6 6 12 
 6 6 4 4 4 5 
 14 78 7 13 13 27 
 72 35 2 2 70 70 
 4 6 2 4 4 8 
 18 52 8 10 12 15 
 11 48 7 9 13 18 
 50 48 3 3 48 48 
 14 82 11 13 14 21 
 40 81 10 10 20 20 
 16 81 11 12 15 20 
 3 94 2 14 15 95 
 32 45 4 4 30 30 
 22 58 8 8 17 17 
 12 67 6 12 14 27 
 30 40 4 6 18 27 
 10 24 7 7 8 10 
 18 31 6 6 13 13 
 64 31 2 2 62 62 
 12 58 6 12 12 24 
 21 36 7 7 13 13 
 67 0 1 1 65 65 
 28 91 8 8 26 26 
 3 78 2 13 13 79 
 77 75 3 3 75 75 
 30 56 5 5 28 28 
 15 52 9 9 13 13 
 21 57 7 7 19 19 
 3 28 2 8 8 29 
 6 74 4 12 13 39 
 4 100 3 16 15 68 
 71 66 3 3 67 67 
 6 30 4 8 9 17 
 10 41 5 8 12 20 
 3 22 2 6 8 23 
 38 48 4 4 33 33 
 14 64 7 12 12 22 
 9 0 1 1 7 7 
 8 97 4 14 15 52 
 28 67 10 10 16 16 
 6 98 4 13 16 51 
 66 64 3 3 64 64 
 66 31 2 2 63 63 
 9 79 5 14 15 35 
 18 91 11 12 17 23 
 26 48 5 5 24 24 
 10 8 3 3 8 8 
 4 92 2 14 14 94 
 80 39 2 2 78 78 
 17 87 9 14 16 23 
 28 26 3 3 26 26 
 20 63 8 12 12 18 
 40 53 4 4 36 36 
 34 84 8 8 25 25 
 20 35 8 8 11 11 
 26 10 2 2 22 22 
 26 58 10 10 14 14 
 4 21 2 7 7 23 
 16 21 4 7 8 14 
 50 86 5 5 44 44 
 32 97 8 14 16 28 
 22 94 13 13 16 21 
 60 58 3 3 58 58 
 43 72 5 5 37 37 
 94 46 2 2 92 92 
 22 42 8 8 13 13 
 24 73 8 12 14 21 
 8 67 5 11 15 30 
 6 62 4 12 12 33 
 4 56 2 11 11 58 
 30 98 8 8 28 28 
 4 60 2 11 12 62 
 16 49 8 8 14 15 
 3 85 2 13 14 86 
 6 1 2 2 3 3 
 3 50 2 11 11 51 
 6 92 4 14 14 49 
 52 90 5 5 46 46 
 20 0 1 1 18 18 
 21 67 9 9 17 17 
 76 37 2 2 74 74 
 10 46 5 10 12 21 
 93 85 3 3 87 87 
 48 0 1 1 46 46 
 56 26 2 2 53 53 
 89 87 3 3 87 87 
 36 15 2 2 32 32 
 3 91 2 14 14 92 
 59 0 1 1 57 57 
 48 67 4 4 45 45 
 20 25 4 4 17 17 
 35 46 5 5 25 25 
 52 23 2 2 48 48 
 76 99 4 4 68 68 
 8 48 6 11 12 20 
 6 25 3 8 8 19 
 15 65 11 11 13 13 
 18 88 12 12 16 16 
 50 23 2 2 47 47 
 24 44 5 5 22 22 
 54 72 4 4 49 49 
 18 22 4 6 10 15 
 86 40 2 2 82 82 
 24 40 6 6 17 17 
 3 21 2 7 7 22 
 36 85 6 6 34 34 
 3 14 2 5 6 15 
 38 16 2 2 34 34 
 6 42 4 9 12 23 
 68 0 1 1 66 66 
 60 87 4 4 58 58 
 3 30 2 9 8 31 
 76 74 3 3 74 74 
 6 38 4 8 11 21 
 6 56 4 12 12 31 
 44 19 2 2 40 40 
 36 28 3 3 30 30 
 27 50 5 5 25 25 
 30 25 3 3 26 26 
 80 0 1 1 78 78 
 4 9 2 3 7 11 
 75 70 3 3 71 71 
 44 42 3 3 42 42 
 15 43 9 9 11 11 
 6 0 1 2 2 4 
 14 66 9 12 12 20 
 11 9 3 3 9 9 
 27 82 9 9 21 21 
 75 73 3 3 73 73 
 3 52 2 10 12 53 
 28 92 10 10 21 21 
 16 7 2 2 14 14 
 9 91 6 15 14 33 
 47 90 5 5 45 45 
 8 49 4 10 12 28 
 20 41 10 10 10 15 
 14 16 4 4 11 11 
 12 51 7 12 12 19 
 24 9 2 2 20 20 
 5 42 3 9 10 30 
 10 76 5 12 15 33 
 42 94 6 6 38 38 
 20 21 4 4 15 15 
 6 14 4 5 7 9 
 52 69 4 4 47 47 
 32 69 6 7 24 28 
 4 73 2 13 13 75 
 13 88 11 14 14 22 
 13 11 3 3 11 11 
 22 85 10 10 19 19 
 48 43 3 3 44 44 
 10 6 4 4 5 5 
 4 47 2 9 11 49 
 100 48 2 2 97 97 
 24 79 9 12 15 20 
 18 58 11 11 12 17 
 48 82 5 5 42 42 
 4 62 2 12 12 64 
 14 54 10 10 12 15 
 62 30 2 2 60 60 
 16 77 8 12 14 22 
 96 88 3 3 90 90 
 7 0 1 1 5 5 
 35 99 7 7 33 33 
 8 66 6 12 12 26 
 78 76 3 3 76 76 
 100 98 3 3 98 98 
 64 62 3 3 62 62 
 19 0 1 1 17 17 
 26 57 6 6 23 23 
 3 89 2 14 14 90 
 83 81 3 3 81 81 
 42 34 3 3 36 36 
 27 75 7 7 25 25 
 62 84 4 4 57 57 
 24 99 10 10 22 22 
 100 47 2 2 96 96 
 34 14 2 2 30 30 
 16 63 10 12 14 15 
 3 43 2 9 11 44 
 40 45 4 4 32 32 
 45 91 15 15 15 15 
 3 3 2 3 3 4 
 42 85 6 6 35 35 
 30 58 6 6 24 24 
 28 36 7 7 14 14 
 98 46 2 2 94 94 
 32 37 4 4 26 26 
 9 82 6 15 15 30 
 16 33 8 8 10 10 
 3 69 2 13 12 70 
 68 87 4 4 60 60 
 36 82 6 6 33 33 
 12 23 7 7 8 11 
 8 62 5 12 12 28 
 38 54 4 4 36 36 
 22 70 8 10 16 20 
 35 33 3 3 33 33 
 38 36 3 3 36 36 
 48 61 4 4 42 42 
 53 48 3 3 49 49 
 18 37 6 6 15 15 
 4 23 2 7 8 25 
 24 69 8 8 20 20 
 3 55 2 11 11 56 
 53 0 1 1 51 51 
 57 55 3 3 55 55 
 30 64 6 6 26 26 
 4 8 2 4 5 10 
 15 10 3 3 11 11 
 33 88 9 9 23 23 
 8 60 6 11 12 23 
 54 26 2 2 52 52 
 19 68 9 9 17 17 
 3 80 2 13 13 81 
 3 64 2 13 12 65 
 4 51 2 10 11 53 
 8 39 4 9 10 22 
 6 96 4 16 16 51 
 36 64 6 9 18 27 
 31 66 7 7 23 23 
 33 28 3 3 29 29 
 15 46 10 10 12 12 
 66 61 3 3 62 62 
 5 45 3 10 10 32 
 15 76 11 12 14 18 
 72 67 3 3 68 68 
 92 0 1 1 90 90 
 22 41 6 6 17 17 
 84 76 3 3 78 78 
 12 37 8 9 10 11 
 32 13 2 2 28 28 
 39 0 1 1 37 37 
 3 16 2 5 7 17 
 12 75 8 14 13 22 
 68 63 3 3 64 64 
 56 51 3 3 52 52 
 3 27 2 7 8 28 
 25 46 5 5 23 23 
 42 88 6 6 36 36 
 12 0 1 1 10 10 
 34 64 5 5 32 32 
 30 67 6 6 27 27 
 60 0 1 1 58 58 
 15 0 1 1 13 13 
 17 15 3 3 15 15 
 45 86 5 5 43 43 
 6 82 3 13 15 57 
 28 75 8 11 16 22 
 32 89 8 8 26 26 
 14 14 5 5 8 8 
 8 9 4 4 6 8 
 81 0 1 1 79 79 
 22 30 4 5 16 20 
 25 36 5 5 19 19 
 14 74 8 13 15 23 
 38 33 3 3 34 34 
 53 51 3 3 51 51 
 13 82 7 14 15 27 
 14 42 8 8 12 12 
 16 57 8 12 12 20 
 4 12 2 5 6 14 
 8 53 4 10 12 30 
 34 32 3 3 32 32 
 7 60 5 11 12 27 
 98 96 3 3 96 96 
 70 0 1 1 68 68 
 14 24 5 6 10 12 
 44 90 6 6 37 37 
 44 59 4 4 40 40 
 68 97 4 4 65 65 
 88 41 2 2 84 84 
 8 52 5 10 12 24 
 34 80 6 6 32 32 
 30 42 4 4 28 28 
 70 33 2 2 67 67 
 5 72 3 12 13 50 
 60 96 5 5 50 50 
 69 0 1 1 67 67 
 36 79 6 6 32 32 
 12 13 4 6 6 9 
 40 57 4 4 38 38 
 42 37 3 3 38 38 
 30 84 7 7 28 28 
 22 32 6 6 14 14 
 23 18 3 3 19 19 
 17 90 13 13 15 21 
 10 31 7 8 9 13 
 46 60 4 4 41 41 
 63 0 1 1 61 61 
 48 97 6 6 40 40 
 10 62 6 12 12 24 
 6 32 4 8 9 19 
 13 0 1 1 11 11 
 38 0 1 1 36 36 
 5 39 3 9 10 28 
 34 54 5 5 28 28 
 3 95 2 15 14 96 
 3 57 2 11 11 58 
 3 62 2 11 12 63 
 4 78 2 13 13 80 
 32 95 11 11 20 20 
 34 100 8 8 29 29 
 54 100 6 6 42 42 
 49 84 5 5 43 43 
 20 47 8 8 14 14 
 29 44 5 5 23 23 
 21 0 1 1 19 19 
 95 90 3 3 91 91 
 14 30 6 8 9 12 
 13 55 11 11 11 16 
 8 5 4 4 4 6 
 36 34 3 3 34 34 
 30 12 2 2 26 26 
 66 94 4 4 63 63 
 85 0 1 1 83 83 
 83 0 1 1 81 81 
 24 49 6 10 12 20 
 30 13 2 2 27 27 
 8 61 4 12 12 34 
 9 37 6 6 15 15 
 38 18 2 2 36 36 
 9 35 7 9 9 14 
 7 10 5 5 5 7 
 5 81 3 13 13 56 
 31 87 7 7 29 29 
 81 76 3 3 77 77 
 12 49 6 10 11 21 
 10 68 8 13 13 19 
 3 84 2 15 14 85 
 28 47 6 6 20 20 
 48 85 6 6 36 36 
 8 54 6 12 12 22 
 4 76 2 13 13 78 
 37 84 7 7 29 29 
 16 6 2 2 13 13 
 75 67 3 3 69 69 
 21 15 7 7 7 7 
 14 90 12 13 15 21 
 27 28 9 9 9 9 
 4 91 2 14 14 93 
 19 17 3 3 17 17 
 16 42 7 7 14 14 
 12 45 10 10 10 13 
 49 94 5 5 47 47 
 61 59 3 3 59 59 
 29 84 13 13 15 15 
 3 40 2 8 11 41 
 12 15 4 4 10 10 
 8 92 5 15 15 40 
 9 7 3 3 7 7 
 16 0 1 1 14 14 
 26 83 10 10 19 19 
 12 4 2 3 6 9 
 40 66 5 5 34 34 
 19 24 5 5 13 13 
 14 0 1 1 12 12 
 34 42 4 4 29 29 
 20 27 4 4 18 18 
 46 44 3 3 44 44 
 73 71 3 3 71 71 
 22 100 11 11 20 21 
 5 30 3 8 9 22 
 10 96 5 16 16 41 
 22 92 12 12 17 17 
 22 95 14 14 15 20 
 42 20 2 2 40 40 
 18 73 9 12 15 21 
 11 99 9 16 16 27 
 10 48 8 10 11 17 
 54 76 4 4 51 51 
 20 30 6 6 13 13 
 62 28 2 2 58 58 
 10 59 7 11 14 20 
 17 75 11 11 15 16 
 18 19 6 6 9 9 
 3 38 2 9 9 39 
 11 54 9 11 11 17 
 4 96 2 14 14 98 
 8 12 5 5 6 7 
 33 25 3 3 27 27 
 42 19 2 2 39 39 
 4 46 2 10 10 48 
 20 45 6 6 18 18 
 84 79 3 3 80 80 
 16 93 10 14 16 24 
 32 72 6 6 29 29 
 30 81 10 10 19 19 
 26 60 6 9 16 24 
 37 35 3 3 35 35 
 14 84 9 14 14 21 
 8 27 4 7 9 16 
 52 24 2 2 49 49 
 40 38 3 3 38 38 
 24 46 6 6 19 19 
 52 100 5 5 50 50 
 3 86 2 13 14 87 
 20 96 10 14 15 24 
 34 48 4 4 32 32 
 22 47 6 6 19 19 
 42 70 5 6 30 36 
 14 57 7 12 13 19 
 30 91 14 14 15 15 
 4 32 2 8 9 34 
 70 34 2 2 68 68 
 20 99 12 12 18 18 
 6 36 4 10 9 21 
 54 78 4 4 52 52 
 4 90 2 14 15 92 
 7 45 5 10 10 21 
 4 64 2 11 12 66 
 6 76 3 14 14 53 
 80 37 2 2 76 76 
 54 24 2 2 50 50 
 39 66 13 13 13 13 
 24 33 4 4 22 22 
 4 43 2 10 10 45 
 36 49 4 4 33 33 
 20 15 3 4 12 16 
 66 58 3 3 60 60 
 8 36 6 9 10 16 
 48 40 3 3 42 42 
 81 73 3 3 75 75 
 16 41 8 8 12 16 
 92 44 2 2 89 89 
 38 98 8 8 29 29 
 38 72 5 5 36 36 
 86 84 3 3 84 84 
 92 45 2 2 90 90 
 23 42 5 7 15 21 
 10 88 8 15 16 27 
 6 43 3 9 11 31 
 6 37 3 9 9 27 
 41 0 1 1 39 39 
 77 0 1 1 75 75 
 20 54 7 7 18 18 
 3 17 2 4 9 18 
 14 4 2 2 10 10 
 27 22 3 3 23 23 
 67 65 3 3 65 65 
 14 29 7 7 10 12 
 11 0 1 1 9 9 
 21 38 5 5 19 19 
 42 99 7 7 34 34 
 8 77 4 14 14 42 
 19 74 11 11 15 20 
 48 69 4 4 46 46 
 10 38 6 10 10 16 
 11 69 7 13 14 24 
 38 17 2 2 35 35 
 39 90 7 7 31 31 
 78 73 3 3 74 74 
 18 32 5 5 16 16 
 10 98 6 14 16 36 
 20 33 7 7 12 12 
 36 73 6 6 30 30 
 78 37 2 2 75 75 
 10 86 5 15 14 38 
 32 50 5 5 26 26 
 7 75 5 13 14 33 
 50 24 2 2 48 48 
 32 90 7 10 21 30 
 10 20 6 6 8 8 
 4 58 2 11 11 60 
 8 17 4 6 7 12 
 5 54 3 11 11 38 
 10 44 8 8 12 13 
 4 54 2 10 13 56 
 10 64 8 12 13 21 
 10 2 2 2 6 6 
 84 0 1 1 82 82 
 3 88 2 13 14 89 
 99 91 3 3 93 93 


==> long_edge_ehr.dat <==
 b i
 7 5 
 61 59 
 99 97 
 7 0 
 99 91 
 7 10 
 99 94 
 15 13 
 15 10 
 15 7 
 15 6 
 15 0 
 47 0 
 15 26 
 43 72 
 48 97 
 15 16 
 43 82 
 48 100 
 15 43 
 15 39 
 15 34 
 82 39 
 82 38 
 15 52 
 48 65 
 48 67 
 15 78 
 48 69 
 82 40 
 15 65 
 43 0 
 48 82 
 48 85 
 47 90 
 48 92 
 48 94 
 47 80 
 82 0 
 48 40 
 48 43 
 48 46 
 48 57 
 43 41 
 48 61 
 48 63 
 48 0 
 66 61 
 66 58 
 90 0 
 48 21 
 48 23 
 48 22 
 66 32 
 65 0 
 90 44 
 90 43 
 90 42 
 66 31 
 66 30 
 64 29 
 82 80 
 64 31 
 64 30 
 64 0 
 90 88 
 66 0 
 79 77 
 90 85 
 90 82 
 40 0 
 72 97 
 72 99 
 65 60 
 65 63 
 40 17 
 40 19 
 40 18 
 64 62 
 31 29 
 66 96 
 40 45 
 40 38 
 40 57 
 64 81 
 40 56 
 72 64 
 72 67 
 64 85 
 66 94 
 64 87 
 40 49 
 64 89 
 72 70 
 66 90 
 40 51 
 64 91 
 40 53 
 64 93 
 72 93 
 40 55 
 31 0 
 10 14 
 10 12 
 66 64 
 40 77 
 31 58 
 10 10 
 40 76 
 10 8 
 10 6 
 10 4 
 40 66 
 10 3 
 10 2 
 58 56 
 10 0 
 40 89 
 72 33 
 79 0 
 10 28 
 72 35 
 40 93 
 72 34 
 40 92 
 67 0 
 40 95 
 10 24 
 40 81 
 10 20 
 10 17 
 10 16 
 40 86 
 31 90 
 31 87 
 58 28 
 58 27 
 58 26 
 72 0 
 31 66 
 6 2 
 58 0 
 6 1 
 6 0 
 8 9 
 6 6 
 6 4 
 8 12 
 8 15 
 8 1 
 8 0 
 8 3 
 8 2 
 8 5 
 67 65 
 8 7 
 8 6 
 78 70 
 31 96 
 78 73 
 78 76 
 58 84 
 68 63 
 58 82 
 19 68 
 58 78 
 68 33 
 68 32 
 19 85 
 19 34 
 68 31 
 24 89 
 24 88 
 12 13 
 24 91 
 78 0 
 12 15 
 46 66 
 12 9 
 46 64 
 19 51 
 24 94 
 12 11 
 68 0 
 12 10 
 12 5 
 39 37 
 12 4 
 100 0 
 12 7 
 24 85 
 39 34 
 12 0 
 12 3 
 24 73 
 24 74 
 12 31 
 24 77 
 12 30 
 12 25 
 24 79 
 12 27 
 24 65 
 19 0 
 100 49 
 12 20 
 24 66 
 100 48 
 38 33 
 24 69 
 12 22 
 46 88 
 12 16 
 24 70 
 12 19 
 38 36 
 19 24 
 46 92 
 12 45 
 19 30 
 78 38 
 78 37 
 78 36 
 38 62 
 12 40 
 68 97 
 19 17 
 68 99 
 38 48 
 38 54 
 39 0 
 12 35 
 100 47 
 38 52 
 46 44 
 68 87 
 24 97 
 24 99 
 68 93 
 38 0 
 68 95 
 37 70 
 24 25 
 39 31 
 68 91 
 46 60 
 24 27 
 24 29 
 24 31 
 46 0 
 24 16 
 24 19 
 38 18 
 68 66 
 38 17 
 37 84 
 24 21 
 38 16 
 24 22 
 24 9 
 24 11 
 24 10 
 46 22 
 24 0 
 46 21 
 46 20 
 38 98 
 37 35 
 24 61 
 24 49 
 24 53 
 24 52 
 100 98 
 24 55 
 39 66 
 24 54 
 39 64 
 24 40 
 38 75 
 24 43 
 24 45 
 37 60 
 38 72 
 24 44 
 39 74 
 77 72 
 24 46 
 77 75 
 24 33 
 24 34 
 25 69 
 24 37 
 37 0 
 38 90 
 39 90 
 38 87 
 38 84 
 25 92 
 22 58 
 22 60 
 36 85 
 22 50 
 36 87 
 36 82 
 22 42 
 22 41 
 84 76 
 22 40 
 84 79 
 22 47 
 36 91 
 22 45 
 22 44 
 36 68 
 36 70 
 22 32 
 25 0 
 36 64 
 62 84 
 36 67 
 62 90 
 36 76 
 62 88 
 84 82 
 36 79 
 77 0 
 22 24 
 36 73 
 22 30 
 22 28 
 69 0 
 84 39 
 22 20 
 25 23 
 22 10 
 22 9 
 22 8 
 84 41 
 25 26 
 84 40 
 36 100 
 22 0 
 25 36 
 25 46 
 36 17 
 25 48 
 36 16 
 84 0 
 36 28 
 36 31 
 95 93 
 25 60 
 26 87 
 95 90 
 36 0 
 26 84 
 69 61 
 26 83 
 22 100 
 26 80 
 36 15 
 22 90 
 62 30 
 62 29 
 62 28 
 22 92 
 26 72 
 62 0 
 36 55 
 69 64 
 69 67 
 36 49 
 22 80 
 36 51 
 22 85 
 26 66 
 26 65 
 42 79 
 42 78 
 36 39 
 22 66 
 42 70 
 22 70 
 36 34 
 36 45 
 62 57 
 36 47 
 62 60 
 42 94 
 36 43 
 42 91 
 42 88 
 42 85 
 26 98 
 5 0 
 5 3 
 42 82 
 88 0 
 26 96 
 26 30 
 42 80 
 26 24 
 26 21 
 42 100 
 42 99 
 42 97 
 26 12 
 26 11 
 16 0 
 26 10 
 88 41 
 16 5 
 35 99 
 88 43 
 16 7 
 88 42 
 16 6 
 35 96 
 16 9 
 87 85 
 87 82 
 26 0 
 16 13 
 16 15 
 16 14 
 95 0 
 16 17 
 26 60 
 16 19 
 26 58 
 26 57 
 53 48 
 26 56 
 53 51 
 16 21 
 26 54 
 16 25 
 26 51 
 16 26 
 93 0 
 26 48 
 16 29 
 16 28 
 42 0 
 87 79 
 26 45 
 16 33 
 16 32 
 35 78 
 16 35 
 88 86 
 16 37 
 35 66 
 26 36 
 16 41 
 42 20 
 76 74 
 26 34 
 42 19 
 16 42 
 42 18 
 16 45 
 35 57 
 35 56 
 16 49 
 51 0 
 16 53 
 42 40 
 42 37 
 16 56 
 14 0 
 16 58 
 42 34 
 14 6 
 14 5 
 16 63 
 14 4 
 16 65 
 35 46 
 42 60 
 14 9 
 53 0 
 93 88 
 42 58 
 93 91 
 14 15 
 14 14 
 35 33 
 93 85 
 16 71 
 14 12 
 16 70 
 42 54 
 14 18 
 51 43 
 14 16 
 16 77 
 51 46 
 14 27 
 76 99 
 35 30 
 14 24 
 14 30 
 16 84 
 16 91 
 14 39 
 14 38 
 87 0 
 14 36 
 14 42 
 51 49 
 35 0 
 14 44 
 14 49 
 14 48 
 14 54 
 76 0 
 59 0 
 53 92 
 14 60 
 14 66 
 70 0 
 59 54 
 59 57 
 76 37 
 76 36 
 76 35 
 51 98 
 81 73 
 70 34 
 81 76 
 70 33 
 81 79 
 70 32 
 27 50 
 27 55 
 27 54 
 45 76 
 91 89 
 45 66 
 70 68 
 27 40 
 45 91 
 96 88 
 96 91 
 27 19 
 45 86 
 96 94 
 27 22 
 27 25 
 27 28 
 45 100 
 27 0 
 49 47 
 70 96 
 81 0 
 70 100 
 55 53 
 96 45 
 96 47 
 45 0 
 96 46 
 34 84 
 27 100 
 34 80 
 49 0 
 91 0 
 34 94 
 34 71 
 27 82 
 96 0 
 34 64 
 27 91 
 34 77 
 45 40 
 45 43 
 34 75 
 34 74 
 45 37 
 27 64 
 27 70 
 27 75 
 49 99 
 34 100 
 34 99 
 55 0 
 49 94 
 34 96 
 49 84 
 34 16 
 55 96 
 34 0 
 34 15 
 34 14 
 55 86 
 75 67 
 34 54 
 75 70 
 34 48 
 34 62 
 71 69 
 75 73 
 71 66 
 20 36 
 20 39 
 20 33 
 20 35 
 34 32 
 20 45 
 34 46 
 20 47 
 20 41 
 34 42 
 20 42 
 20 55 
 20 54 
 20 51 
 20 61 
 20 63 
 20 56 
 20 59 
 20 7 
 20 0 
 20 15 
 20 9 
 20 8 
 20 21 
 20 23 
 75 0 
 20 16 
 4 1 
 20 19 
 4 0 
 20 18 
 28 63 
 28 62 
 20 31 
 28 57 
 20 30 
 28 56 
 20 25 
 28 59 
 20 27 
 20 26 
 28 52 
 71 0 
 20 99 
 28 47 
 28 42 
 28 37 
 28 36 
 28 39 
 28 33 
 28 35 
 28 31 
 28 27 
 28 26 
 20 69 
 20 71 
 28 13 
 28 12 
 20 76 
 28 11 
 20 72 
 20 75 
 20 87 
 28 0 
 20 81 
 20 93 
 20 90 
 28 97 
 17 24 
 28 92 
 17 30 
 28 91 
 28 85 
 17 20 
 28 87 
 28 83 
 33 100 
 17 12 
 17 15 
 28 79 
 28 78 
 17 0 
 28 72 
 28 75 
 28 71 
 28 65 
 28 67 
 17 60 
 33 72 
 17 51 
 33 79 
 97 0 
 17 45 
 9 21 
 33 88 
 33 93 
 9 1 
 17 90 
 9 0 
 9 4 
 9 7 
 86 81 
 33 45 
 86 84 
 11 36 
 9 14 
 17 75 
 33 62 
 33 52 
 63 61 
 11 0 
 63 58 
 11 6 
 33 0 
 63 55 
 86 42 
 86 41 
 11 9 
 86 40 
 33 25 
 11 18 
 33 28 
 33 31 
 97 95 
 11 27 
 83 0 
 60 29 
 60 28 
 60 27 
 86 0 
 63 0 
 60 0 
 29 99 
 60 58 
 60 52 
 60 55 
 89 0 
 29 84 
 83 78 
 44 100 
 29 81 
 29 80 
 44 99 
 29 72 
 83 81 
 74 36 
 74 35 
 74 34 
 60 85 
 23 21 
 56 51 
 60 87 
 23 18 
 60 81 
 56 54 
 60 83 
 44 74 
 29 54 
 60 79 
 60 75 
 29 44 
 41 0 
 23 0 
 56 25 
 44 90 
 56 27 
 44 84 
 56 26 
 74 0 
 29 24 
 29 27 
 23 48 
 23 63 
 44 42 
 44 39 
 56 0 
 44 61 
 44 63 
 44 57 
 60 96 
 23 32 
 44 59 
 89 84 
 41 36 
 89 87 
 41 39 
 44 55 
 29 0 
 23 42 
 44 51 
 23 84 
 44 0 
 44 21 
 44 20 
 74 72 
 23 75 
 74 69 
 44 19 
 56 81 
 41 78 
 13 44 
 56 73 
 56 75 
 56 77 
 56 79 
 13 33 
 56 69 
 41 96 
 13 55 
 13 12 
 13 11 
 13 0 
 13 22 
 98 0 
 3 0 
 32 49 
 32 50 
 98 48 
 32 60 
 32 33 
 32 37 
 98 47 
 98 46 
 32 39 
 32 41 
 32 43 
 32 45 
 98 93 
 32 27 
 32 30 
 32 0 
 32 13 
 32 15 
 32 14 
 32 97 
 32 99 
 98 96 
 94 46 
 94 45 
 94 44 
 32 81 
 32 84 
 32 89 
 32 90 
 32 93 
 18 97 
 32 95 
 18 96 
 94 0 
 32 65 
 32 69 
 32 73 
 32 72 
 32 75 
 32 77 
 18 70 
 18 67 
 18 64 
 92 90 
 18 76 
 92 87 
 30 98 
 52 0 
 18 72 
 80 75 
 18 82 
 80 78 
 18 80 
 52 23 
 30 81 
 18 90 
 18 88 
 30 86 
 30 85 
 30 84 
 18 37 
 30 91 
 94 92 
 30 90 
 52 25 
 18 34 
 50 70 
 52 24 
 30 88 
 18 32 
 30 94 
 18 47 
 50 66 
 18 46 
 30 67 
 18 44 
 30 64 
 50 76 
 18 40 
 30 70 
 57 100 
 18 55 
 92 45 
 92 44 
 18 52 
 50 72 
 50 86 
 18 48 
 92 43 
 18 62 
 30 76 
 30 49 
 30 55 
 18 56 
 52 50 
 18 7 
 18 6 
 30 52 
 52 63 
 30 58 
 30 56 
 30 63 
 18 0 
 30 61 
 80 0 
 52 69 
 18 13 
 52 71 
 50 96 
 18 10 
 52 67 
 18 8 
 18 22 
 30 36 
 21 16 
 30 42 
 18 19 
 21 19 
 52 73 
 18 18 
 30 40 
 52 75 
 18 16 
 30 46 
 18 31 
 18 28 
 18 27 
 18 25 
 92 0 
 18 24 
 30 22 
 21 0 
 30 25 
 21 13 
 52 90 
 21 15 
 30 28 
 52 100 
 50 0 
 80 37 
 30 0 
 80 39 
 80 38 
 54 26 
 54 25 
 54 24 
 50 23 
 50 22 
 30 14 
 30 13 
 30 12 
 21 57 
 57 49 
 73 0 
 21 58 
 21 36 
 57 52 
 21 38 
 57 55 
 50 24 
 54 0 
 21 40 
 57 0 
 50 45 
 54 49 
 21 95 
 50 48 
 54 52 
 85 83 
 54 46 
 21 67 
 21 76 
 54 94 
 73 71 
 54 72 
 54 78 
 54 76 
 54 100 
 85 0 
 99 0 
 47 45 
 47 42 
 61 0 


==> short_edge_ehr.dat <==
 b i
 7 15 
 7 10 
 7 20 
 7 30 
 7 25 
 7 35 
 7 45 
 7 40 
 7 55 
 17 90 
 7 50 
 7 60 
 17 87 
 7 70 
 17 75 
 7 65 
 7 75 
 28 85 
 7 85 
 7 80 
 7 95 
 7 90 
 7 100 
 8 41 
 8 42 
 8 45 
 8 47 
 8 33 
 8 32 
 8 37 
 8 36 
 8 39 
 8 57 
 8 61 
 9 98 
 8 60 
 8 63 
 9 100 
 8 62 
 8 49 
 8 48 
 8 51 
 8 53 
 8 52 
 8 54 
 8 9 
 8 13 
 9 82 
 8 12 
 8 15 
 9 84 
 9 91 
 8 5 
 8 25 
 9 94 
 8 24 
 8 27 
 9 64 
 8 29 
 8 30 
 8 17 
 9 70 
 9 73 
 8 18 
 8 21 
 9 77 
 8 22 
 9 79 
 9 49 
 9 55 
 8 97 
 8 96 
 8 99 
 9 56 
 9 63 
 9 35 
 9 34 
 9 37 
 9 42 
 22 100 
 8 73 
 9 46 
 22 89 
 8 72 
 8 75 
 22 95 
 9 19 
 22 94 
 8 77 
 9 21 
 8 78 
 8 65 
 22 81 
 8 67 
 8 66 
 8 69 
 9 28 
 8 89 
 8 90 
 8 93 
 8 92 
 8 81 
 8 82 
 8 85 
 9 10 
 8 84 
 8 87 
 6 74 
 6 73 
 6 72 
 6 79 
 10 100 
 6 78 
 10 98 
 6 76 
 6 67 
 10 96 
 6 66 
 6 64 
 6 70 
 6 68 
 6 91 
 6 90 
 6 88 
 6 94 
 6 92 
 6 82 
 14 29 
 6 80 
 10 76 
 6 86 
 14 34 
 6 85 
 10 74 
 6 84 
 10 73 
 10 72 
 10 71 
 14 36 
 10 68 
 10 66 
 10 64 
 6 98 
 6 97 
 10 94 
 6 96 
 14 44 
 10 92 
 6 100 
 14 48 
 10 88 
 10 87 
 14 54 
 10 86 
 10 84 
 14 57 
 10 80 
 10 46 
 10 45 
 14 60 
 10 44 
 14 66 
 14 64 
 10 41 
 10 40 
 14 71 
 6 10 
 21 88 
 10 38 
 14 69 
 6 8 
 10 36 
 6 14 
 14 74 
 6 13 
 6 12 
 14 72 
 10 32 
 14 78 
 21 64 
 10 62 
 6 7 
 10 60 
 6 6 
 10 59 
 14 82 
 6 4 
 10 56 
 6 26 
 6 25 
 6 24 
 14 84 
 6 31 
 10 52 
 6 30 
 14 90 
 10 50 
 6 28 
 6 19 
 10 48 
 6 18 
 14 94 
 10 14 
 14 93 
 6 16 
 14 99 
 6 22 
 10 11 
 6 20 
 14 96 
 6 43 
 6 42 
 6 40 
 6 46 
 6 44 
 6 34 
 10 31 
 6 32 
 10 28 
 6 38 
 6 37 
 10 26 
 6 36 
 10 24 
 6 58 
 6 56 
 6 62 
 6 61 
 6 60 
 10 16 
 6 50 
 6 49 
 6 48 
 6 55 
 6 54 
 3 91 
 6 52 
 20 41 
 3 90 
 3 89 
 3 88 
 3 95 
 3 94 
 3 93 
 3 92 
 16 25 
 3 83 
 3 82 
 3 81 
 20 51 
 3 80 
 3 87 
 3 86 
 3 85 
 20 63 
 3 84 
 3 75 
 3 74 
 3 73 
 3 72 
 3 79 
 3 78 
 3 77 
 16 38 
 3 76 
 16 41 
 3 67 
 3 66 
 3 65 
 3 64 
 3 71 
 3 70 
 3 69 
 3 68 
 16 49 
 16 53 
 16 57 
 16 59 
 16 63 
 16 65 
 16 73 
 3 99 
 3 98 
 20 96 
 3 97 
 3 96 
 16 77 
 3 100 
 16 81 
 3 27 
 3 26 
 16 83 
 3 25 
 3 24 
 3 31 
 16 84 
 3 30 
 3 29 
 3 28 
 16 89 
 3 19 
 3 18 
 16 91 
 3 17 
 3 16 
 16 93 
 3 23 
 16 92 
 3 22 
 3 21 
 3 20 
 16 97 
 3 11 
 3 10 
 3 9 
 16 98 
 3 8 
 3 15 
 3 14 
 20 68 
 3 13 
 20 71 
 3 12 
 3 3 
 3 2 
 3 1 
 20 66 
 3 7 
 3 6 
 3 5 
 20 79 
 3 4 
 3 59 
 3 58 
 3 57 
 20 75 
 3 56 
 3 63 
 3 62 
 3 61 
 3 60 
 3 51 
 20 81 
 3 50 
 3 49 
 3 48 
 3 55 
 3 54 
 3 53 
 3 52 
 24 85 
 3 43 
 3 42 
 3 41 
 20 91 
 3 40 
 3 47 
 3 46 
 3 45 
 3 44 
 3 35 
 3 34 
 3 33 
 3 32 
 3 39 
 3 38 
 3 37 
 3 36 
 11 36 
 11 45 
 11 48 
 11 54 
 19 74 
 11 63 
 24 97 
 19 89 
 11 27 
 11 99 
 24 61 
 11 69 
 11 72 
 11 81 
 11 90 
 5 69 
 5 66 
 5 78 
 5 72 
 15 31 
 5 75 
 5 84 
 5 87 
 5 81 
 5 93 
 15 46 
 5 90 
 5 96 
 5 99 
 15 34 
 15 61 
 15 56 
 15 78 
 15 76 
 5 6 
 5 3 
 5 12 
 5 15 
 5 9 
 5 21 
 15 91 
 15 88 
 5 18 
 5 30 
 15 81 
 5 24 
 5 27 
 5 36 
 5 39 
 5 33 
 5 45 
 5 42 
 5 54 
 18 100 
 5 48 
 5 51 
 18 97 
 18 96 
 5 60 
 5 63 
 12 13 
 5 57 
 12 31 
 12 25 
 12 27 
 12 23 
 12 22 
 18 64 
 12 19 
 12 45 
 18 76 
 18 73 
 12 40 
 12 43 
 12 37 
 18 82 
 12 35 
 12 60 
 18 91 
 18 90 
 12 59 
 12 58 
 12 55 
 12 49 
 12 51 
 12 50 
 18 46 
 12 76 
 12 79 
 12 75 
 18 55 
 12 70 
 12 65 
 12 67 
 18 62 
 12 93 
 12 95 
 12 94 
 18 58 
 12 91 
 12 90 
 12 85 
 12 80 
 12 83 
 12 100 
 12 99 
 13 47 
 4 100 
 4 97 
 4 96 
 4 99 
 13 55 
 4 98 
 4 85 
 4 84 
 4 87 
 4 86 
 4 81 
 4 80 
 4 83 
 4 82 
 4 93 
 4 92 
 4 95 
 4 94 
 4 89 
 4 88 
 4 91 
 4 90 
 4 69 
 4 68 
 4 71 
 4 70 
 4 65 
 4 64 
 4 67 
 4 66 
 4 77 
 4 76 
 4 79 
 4 78 
 4 73 
 4 72 
 4 75 
 4 74 
 4 53 
 4 52 
 4 55 
 4 54 
 4 49 
 4 48 
 4 51 
 4 50 
 4 61 
 4 60 
 4 63 
 13 99 
 4 62 
 4 57 
 4 56 
 4 59 
 4 58 
 4 37 
 4 36 
 4 39 
 4 38 
 4 33 
 4 32 
 4 35 
 4 34 
 4 45 
 4 44 
 4 47 
 4 46 
 4 41 
 13 77 
 4 40 
 4 43 
 4 42 
 4 21 
 4 20 
 4 23 
 4 22 
 4 17 
 4 16 
 4 19 
 4 18 
 4 29 
 4 28 
 4 31 
 4 30 
 13 66 
 4 25 
 4 24 
 4 27 
 4 26 
 4 5 
 4 4 
 13 88 
 4 7 
 4 6 
 4 1 
 4 3 
 4 2 
 4 13 
 4 12 
 4 15 
 4 14 
 13 82 
 4 9 
 4 8 
 4 11 
 4 10 

